The Delayed Stabilizer ZX-Calculus

Many stabilizer quantum error-correcting codes are built from a finite pattern repeated across space or time, such as lattice codes, translation-invariant graph states, and quantum convolutional codes. Ordinary stabilizer ZX-diagrams capture only finite truncations of such systems, obscuring the repeated structure that defines them. We introduce the delayed stabilizer ZX-calculus, a finite graphical language for these infinite, translation-invariant processes. It extends the odd-prime-dimensional stabilizer ZX-calculus with a single new generator, the delay, which feeds data from one time step to the next. We equip the calculus with two semantics. In the first semantics, we interpret the behaviour of a delayed ZX-diagram as an equivalence class of sequences of quantum channels; where two sequences are identified if they have the same information content. We show that the behaviour of a delayed ZX-diagram uniquely determines an infinite stabilizer group. In the second semantics, we interpret the delay as a formal variable, encoding the translation-invariant families of Pauli operators as generating functions. This allows us to represent a delayed ZX-diagram in terms of a tableau of generating functions, from which the infinite stabilizer group can be recovered. Finally, we give a complete axiomatization of the delayed stabilizer ZX-calculus, featuring generalised Euler decomposition and colour change rules. Using generalised forms of local complementation and pivoting, we reduce every diagram to a unique normal form. This establishes soundness, universality, and completeness for the generating tableau semantics.

==> figures/appendix/scalable_generators/mat/arrow_transpose/0.tikz <==
\begin{tikzpicture}[baseline=(current bounding box.center)]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-4, 0) {};
		\node [style=none] (1) at (-0.5, 0) {};
		\node [style=grmat] (2) at (-3, 0) {$A$};
		\node [style=none] (3) at (-4, 0.375) {};
		\node [style=none] (4) at (-4, -0.375) {};
		\node [style=none] (5) at (-0.5, -0.375) {};
		\node [style=none] (6) at (-0.5, 0.375) {};
		\node [style=wirelable] (7) at (-3.75, 0.175) {$m$};
		\node [style=wirelable] (8) at (-2.25, 0.175) {$n$};
		\node [style=ghad] (9) at (-1.5, 0) {};
		\node [style=wirelable] (22) at (-0.75, 0.175) {$n$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (4.center)
			 to (3.center)
			 to (6.center)
			 to (5.center)
			 to cycle;
		\draw [style=thick] (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/appendix/scalable_generators/mat/arrow_transpose/1.tikz <==
\begin{tikzpicture}[baseline=(current bounding box.center)]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (11) at (4.5, 0) {};
		\node [style=none] (12) at (0.5, 0) {};
		\node [style=glmat] (13) at (3.25, 0) {$A^\trans$};
		\node [style=none] (14) at (4.5, 0.375) {};
		\node [style=none] (15) at (4.5, -0.375) {};
		\node [style=none] (16) at (0.5, -0.375) {};
		\node [style=none] (17) at (0.5, 0.375) {};
		\node [style=wirelable] (18) at (2.25, 0.175) {$m$};
		\node [style=wirelable] (19) at (4.25, 0.175) {$n$};
		\node [style=ghad] (20) at (1.5, 0) {};
		\node [style=wirelable] (21) at (0.75, 0.175) {$m$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (15.center)
			 to (14.center)
			 to (17.center)
			 to (16.center)
			 to cycle;
		\draw [style=thick] (11.center) to (12.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/appendix/scalable_generators/mat/box_loop_thin/0.tikz <==
\begin{tikzpicture}[baseline=(current bounding box.center)]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1.125, 0) {};
		\node [style=bn] (1) at (-0.375, 0) {};
		\node [style=had] (2) at (0.625, -0.625) {};
		\node [style=dmat] (3) at (0.625, 0.375) {$x$};
		\node [style=none] (4) at (-0.375, 1) {};
		\node [style=none] (5) at (0.625, 1) {};
		\node [style=none] (6) at (-0.375, -1) {};
		\node [style=none] (7) at (0.625, -1) {};
		\node [style=none] (bg0) at (-1.375, 1.5) {};
		\node [style=none] (bg1) at (1.375, 1.5) {};
		\node [style=none] (bg2) at (1.375, -1.5) {};
		\node [style=none] (bg3) at (-1.375, -1.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (bg0.center)
			 to (bg1.center)
			 to (bg2.center)
			 to (bg3.center)
			 to cycle;
		\draw [bend left=90, looseness=1.25] (4.center) to (5.center);
		\draw [bend right=90, looseness=1.25] (6.center) to (7.center);
		\draw (0.center) to (1);
		\draw (1) to (4.center);
		\draw (1) to (6.center);
		\draw [in=90, out=-90] (5.center) to (3);
		\draw [in=90, out=-90] (3) to (2);
		\draw [in=90, out=-90] (2) to (7.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/appendix/scalable_generators/mat/box_loop_thin/1.tikz <==
\begin{tikzpicture}[baseline=(current bounding box.center)]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (9) at (2.875, 0) {};
		\node [style=bn] (10) at (3.625, 0) {};
		\node [style=bphase] (11) at (3.625, 0.875) {$\phasemat{0}{2x}$};
		\node [style=none] (bg4) at (2.875, 1) {};
		\node [style=none] (bg5) at (4.375, 1) {};
		\node [style=none] (bg6) at (4.375, -1) {};
		\node [style=none] (bg7) at (2.875, -1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (bg4.center)
			 to (bg5.center)
			 to (bg6.center)
			 to (bg7.center)
			 to cycle;
		\draw (9.center) to (10);
		\draw [style=dbphase] (11) to (10);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/appendix/scalable_lemmas/arrow_phase_proof_4/arrow_phase_proof_4/10.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (47) at (-4.125, 0) {};
		\node [style=none] (48) at (-2.125, 0) {};
		\node [style=bn] (49) at (3.375, 0) {};
		\node [style=none] (50) at (4.125, 0) {};
		\node [style=bphase] (51) at (3.375, 0.9) {$\phasemat{0}{y}$};
		\node [style=wn] (56) at (2.125, 0) {};
		\node [style=none] (57) at (-1.625, 0.875) {};
		\node [style=none] (58) at (1.625, 0.875) {};
		\node [style=none] (59) at (-1.625, -0.875) {};
		\node [style=none] (60) at (1.625, -0.875) {};
		\node [style=rmatt] (61) at (-0.875, -0.875) {$A_\bullet$};
		\node [style=rmat] (62) at (-0.875, 0.875) {$a$};
		\node [style=gbn] (64) at (-3.125, 0) {};
		\node [style=bphase] (65) at (-3.125, 0.9) {$\phasemat{A^\dag x}{0}$};
		\node [style=none] (66) at (2.75, 0) {};
		\node [style=bn] (67) at (0.125, 0.875) {};
		\node [style=bn] (68) at (0.125, -0.875) {};
		\node [style=bn] (69) at (1.125, 0.875) {};
		\node [style=bn] (70) at (1.125, -0.875) {};
		\node [style=had] (71) at (0.125, 0) {$y$};
		\node [style=had] (72) at (1.125, 0) {$\minu y$};
		\node [style=none] (bg0) at (-4.125, 1.375) {};
		\node [style=none] (bg1) at (4.125, 1.375) {};
		\node [style=none] (bg2) at (4.125, -1.375) {};
		\node [style=none] (bg3) at (-4.125, -1.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (bg0.center)
			 to (bg1.center)
			 to (bg2.center)
			 to (bg3.center)
			 to cycle;
		\draw [style=thick, in=180, out=0] (47.center) to (64);
		\draw [style=thick, in=180, out=0] (64) to (48);
		\draw (56)
			 to [in=0, out=135] (58.center)
			 to (57.center)
			 to [in=45, out=-180] (48);
		\draw (61)
			 to (60.center)
			 to [in=225, out=0] (56);
		\draw (56)
			 to [in=180, out=0] (66.center)
			 to [in=180, out=0] (49);
		\draw [in=180, out=0] (49) to (50.center);
		\draw [style=thick] (48)
			 to [in=-180, out=-45] (59.center)
			 to (61);
		\draw (67) to (71);
		\draw (71) to (68);
		\draw (69) to (72);
		\draw (72) to (70);
		\draw [style=dbphase] (51) to (49);
		\draw [style=dbphase] (65) to (64);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/appendix/scalable_lemmas/arrow_phase_proof_4/arrow_phase_proof_4/11.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (73) at (-5.375, 0) {};
		\node [style=none] (74) at (-3.375, 0) {};
		\node [style=bn] (75) at (4.625, 0) {};
		\node [style=none] (76) at (5.375, 0) {};
		\node [style=bphase] (77) at (4.625, 1.15) {$\phasemat{0}{y}$};
		\node [style=wn] (78) at (3.375, 0) {};
		\node [style=none] (79) at (-2.875, 0.875) {};
		\node [style=none] (80) at (2.875, 0.875) {};
		\node [style=none] (81) at (-2.875, -0.875) {};
		\node [style=none] (82) at (2.875, -0.875) {};
		\node [style=rmatt] (83) at (-2.125, -0.875) {$A_\bullet$};
		\node [style=rmat] (84) at (-0.125, 0.875) {$a$};
		\node [style=gbn] (86) at (-4.375, 0) {};
		\node [style=bphase] (87) at (-4.375, 1.15) {$\phasemat{A^\dag x}{0}$};
		\node [style=none] (88) at (4, 0) {};
		\node [style=bn] (89) at (-0.875, 0.875) {};
		\node [style=bn] (90) at (-0.875, -0.875) {};
		\node [style=bn] (91) at (0.625, 0.875) {};
		\node [style=bn] (92) at (1.125, -0.875) {};
		\node [style=uhad] (93) at (-0.875, 0) {$a^\dag y$};
		\node [style=wn] (94) at (0.875, 0) {};
		\node [style=wphase] (96) at (2, 0) {$\phasemat{0}{\minu y^{\minu 1}}$};
		\node [style=bphase] (97) at (0.625, 1.775) {$\phasemat{0}{y}$};
		\node [style=bphase] (98) at (1.125, -1.775) {$\phasemat{0}{y}$};
		\node [style=none] (bg0) at (-5.375, 1.875) {};
		\node [style=none] (bg1) at (5.375, 1.875) {};
		\node [style=none] (bg2) at (5.375, -1.875) {};
		\node [style=none] (bg3) at (-5.375, -1.875) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (bg0.center)
			 to (bg1.center)
			 to (bg2.center)
			 to (bg3.center)
			 to cycle;
		\draw [style=thick, in=180, out=0] (73.center) to (86);
		\draw [style=thick, in=180, out=0] (86) to (74);
		\draw (78)
			 to [in=0, out=135] (80.center)
			 to (79.center);
		\draw [in=45, out=-180] (79.center) to (74);
		\draw (83)
			 to (82.center)
			 to [in=225, out=0] (78);
		\draw (78)
			 to [in=180, out=0] (88.center)
			 to [in=180, out=0] (75);
		\draw [in=180, out=0] (75) to (76.center);
		\draw [style=thick] (74)
			 to [in=-180, out=-45] (81.center)
			 to (83);
		\draw (89) to (93);
		\draw (93) to (90);
		\draw (91) to (94);
		\draw (94) to (92);
		\draw [style=dbphase] (77) to (75);
		\draw [style=dbphase] (87) to (86);
		\draw [style=dbphase] (97) to (91);
		\draw [style=ubphase] (98) to (92);
		\draw [style=lwphase] (96) to (94);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/appendix/scalable_lemmas/box_loop_proof_1/box_loop_proof_1/0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (12) at (-1.125, 0) {};
		\node [style=bn] (13) at (-0.375, 0) {};
		\node [style=none] (14) at (0.625, -0.375) {};
		\node [style=dhad] (15) at (0.625, 0) {$x$};
		\node [style=none] (16) at (-0.375, 0.75) {};
		\node [style=none] (17) at (0.625, 0.75) {};
		\node [style=none] (18) at (-0.375, -0.75) {};
		\node [style=none] (19) at (0.625, -0.75) {};
		\node [style=none] (bg0) at (-1.125, 1.25) {};
		\node [style=none] (bg1) at (1.125, 1.25) {};
		\node [style=none] (bg2) at (1.125, -1.25) {};
		\node [style=none] (bg3) at (-1.125, -1.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (bg0.center)
			 to (bg1.center)
			 to (bg2.center)
			 to (bg3.center)
			 to cycle;
		\draw (16.center)
			 to [bend left=90, looseness=1.25] (17.center)
			 to (15.center)
			 to [in=90, out=-90] (14.center)
			 to [in=90, out=-90] (19.center)
			 to [bend left=90, looseness=1.25] (18.center)
			 to (13.center)
			 to cycle;
		\draw (12.center) to (13);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/appendix/scalable_lemmas/box_loop_proof_1/box_loop_proof_1/1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (62) at (-0.75, -0.25) {};
		\node [style=bn] (63) at (0, -0.25) {};
		\node [style=bphase] (68) at (0, 0.65) {$\phasemat{0}{x+ x^\dag}$};
		\node [style=none] (bg0) at (-0.75, 0.875) {};
		\node [style=none] (bg1) at (0.75, 0.875) {};
		\node [style=none] (bg2) at (0.75, -0.75) {};
		\node [style=none] (bg3) at (-0.75, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (bg0.center)
			 to (bg1.center)
			 to (bg2.center)
			 to (bg3.center)
			 to cycle;
		\draw (62.center) to (63);
		\draw [style=dbphase] (68) to (63);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/appendix/scalable_lemmas/gsa_lem_scalable_colour/colour/0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gbn] (8) at (0, 0) {};
		\node [style=none] (9) at (1.75, 0.75) {};
		\node [style=none] (10) at (1.75, -0.75) {};
		\node [style=none] (11) at (-1.75, 0.75) {};
		\node [style=none] (12) at (-1.75, -0.75) {};
		\node [style=none] (13) at (1, 0.75) {};
		\node [style=none] (14) at (1, -0.75) {};
		\node [style=none] (15) at (-1, 0.75) {};
		\node [style=none] (16) at (-1, -0.75) {};
		\node [style=none] (18) at (1.5, 0.25) {$\vdots$};
		\node [style=none] (30) at (-1.75, 0.75) {};
		\node [style=none] (31) at (-1.5, 0.25) {$\vdots$};
		\node [style=ghad] (32) at (-1, 0.75) {};
		\node [style=ghad] (33) at (-1, -0.75) {};
		\node [style=ghad] (34) at (1, 0.75) {-};
		\node [style=ghad] (35) at (1, -0.75) {-};
		\node [style=bphase] (lblphase1) at (0, 0.9) {$\phasemat{\vb x}{X}$};
		\node [style=none] (bg0) at (-1.75, 1.125) {};
		\node [style=none] (bg1) at (1.75, 1.125) {};
		\node [style=none] (bg2) at (1.75, -1.125) {};
		\node [style=none] (bg3) at (-1.75, -1.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (bg0.center)
			 to (bg1.center)
			 to (bg2.center)
			 to (bg3.center)
			 to cycle;
		\draw [style=thick] (32) to (11.center);
		\draw [style=thick] (33) to (12.center);
		\draw [style=thick] (34) to (9.center);
		\draw [style=thick] (35) to (10.center);
		\draw [style=thick, in=180, out=-75] (8) to (35);
		\draw [style=thick, in=0, out=-105] (8) to (33);
		\draw [style=thick, in=360, out=105] (8) to (32);
		\draw [style=thick, in=180, out=75] (8) to (34);
		\draw [style=dbphase] (lblphase1) to (8);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/appendix/scalable_lemmas/gsa_lem_scalable_colour/colour/1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gwn] (19) at (0, 0) {};
		\node [style=none] (20) at (2, 0.75) {};
		\node [style=none] (21) at (2, -0.75) {};
		\node [style=none] (22) at (-2, 0.75) {};
		\node [style=none] (23) at (-2, -0.75) {};
		\node [style=none] (24) at (1, 0.75) {};
		\node [style=none] (25) at (1, -0.75) {};
		\node [style=none] (26) at (-1, 0.75) {};
		\node [style=none] (27) at (-1, -0.75) {};
		\node [style=none] (28) at (-1.75, 0.25) {$\vdots$};
		\node [style=none] (29) at (1.75, 0.25) {$\vdots$};
		\node [style=whphase] (lblphase2) at (0, 0.9) {$\phasemat{\minu \vb x}{\minu X}$};
		\node [style=none] (bg0) at (-2, 1) {};
		\node [style=none] (bg1) at (2, 1) {};
		\node [style=none] (bg2) at (2, -1) {};
		\node [style=none] (bg3) at (-2, -1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (bg0.center)
			 to (bg1.center)
			 to (bg2.center)
			 to (bg3.center)
			 to cycle;
		\draw [style=thick] (19)
					 to [in=360, out=105] (26.center)
					 to (22.center);
		\draw [style=thick] (19)
					 to [in=0, out=-105] (27.center)
					 to (23.center);
		\draw [style=thick] (19)
					 to [in=180, out=75] (24.center)
					 to (20.center);
		\draw [style=thick] (19)
					 to [in=180, out=-75] (25.center)
					 to (21.center);
		\draw [style=dwphase] (lblphase2) to (19);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/appendix/scalable_lemmas/mat/inj2to3/0.tikz <==
\begin{tikzpicture}[baseline=(current bounding box.center)]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (13) at (14.5, 0.5) {};
		\node [style=none] (14) at (16.75, 0.5) {};
		\node [style=none] (15) at (16.75, -0.5) {};
		\node [style=none] (16) at (14.5, -0.5) {};
		\node [style=none] (4) at (14.5, 0) {};
		\node [style=had] (5) at (15, 0) {};
		\node [style=lmat] (6) at (16, 0) {$x$};
		\node [style=none] (7) at (16.75, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (14.center)
			 to (13.center)
			 to (16.center)
			 to (15.center)
			 to cycle;
		\draw (4.center) to (7.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/appendix/scalable_lemmas/mat/inj2to3/1.tikz <==
\begin{tikzpicture}[baseline=(current bounding box.center)]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (17) at (1, 0) {};
		\node [style=none] (19) at (3.5, 0) {};
		\node [style=had] (20) at (3, 0) {};
		\node [style=none] (21) at (1, 0.5) {};
		\node [style=none] (22) at (3.5, 0.5) {};
		\node [style=none] (23) at (3.5, -0.5) {};
		\node [style=none] (24) at (1, -0.5) {};
		\node [style=had] (26) at (1.625, 0) {$x$};
		\node [style=had] (27) at (2.375, 0) {$\minu$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (22.center)
			 to (21.center)
			 to (24.center)
			 to (23.center)
			 to cycle;
		\draw (17.center) to (19.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/appendix/scalable_lemmas/mat/inj2to3/2.tikz <==
\begin{tikzpicture}[baseline=(current bounding box.center)]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (29) at (5.5, 0) {};
		\node [style=none] (30) at (8, 0) {};
		\node [style=none] (32) at (5.5, 0.5) {};
		\node [style=none] (33) at (8, 0.5) {};
		\node [style=none] (34) at (8, -0.5) {};
		\node [style=none] (35) at (5.5, -0.5) {};
		\node [style=had] (37) at (6.75, 0) {$x$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (34.center)
			 to (33.center)
			 to (32.center)
			 to (35.center)
			 to cycle;
		\draw (29.center) to (30.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/appendix/scalable_lemmas/mat/inj2to3/3.tikz <==
\begin{tikzpicture}[baseline=(current bounding box.center)]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (38) at (12.5, 0) {};
		\node [style=none] (39) at (10, 0) {};
		\node [style=had] (40) at (10.5, 0) {};
		\node [style=none] (41) at (12.5, 0.5) {};
		\node [style=none] (42) at (10, 0.5) {};
		\node [style=none] (43) at (10, -0.5) {};
		\node [style=none] (44) at (12.5, -0.5) {};
		\node [style=had] (45) at (11.875, 0) {$x$};
		\node [style=had] (46) at (11.125, 0) {$\minu$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (41.center)
			 to (44.center)
			 to (43.center)
			 to (42.center)
			 to cycle;
		\draw (38.center) to (39.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/appendix/scalable_lemmas/mat/inj3to4/0.tikz <==
\begin{tikzpicture}[baseline=(current bounding box.center)]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (69) at (0.5, 1.5) {};
		\node [style=none] (70) at (5.5, 1.5) {};
		\node [style=none] (71) at (5.5, -1.5) {};
		\node [style=none] (72) at (0.5, -1.5) {};
		\node [style=ggn] (73) at (3.5, -0.5) {};
		\node [style=none] (74) at (2.5, 0) {};
		\node [style=rmatt] (76) at (2.5, 0) {\(A\)};
		\node [style=none] (77) at (1.5, 0) {};
		\node [style=ggn] (79) at (4.5, -0.5) {};
		\node [style=rmatt] (81) at (2.5, -1) {\(A\)};
		\node [style=none] (82) at (0.5, -1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (72.center)
			 to (69.center)
			 to (70.center)
			 to (71.center)
			 to cycle;
		\draw [style=thick, in=0, out=135] (73) to (74.center);
		\draw [style=thick, in=0, out=180] (76) to (77.center);
		\draw [style=thick] (73) to (79);
		\draw [style=thick] (82.center) to (81);
		\draw [style=thick, in=-135, out=0] (81) to (73);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/appendix/scalable_lemmas/mat/inj3to4/1.tikz <==
\begin{tikzpicture}[baseline=(current bounding box.center)]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (83) at (-3.5, 1) {};
		\node [style=none] (84) at (-0.5, 1) {};
		\node [style=none] (85) at (-0.5, -1) {};
		\node [style=none] (86) at (-3.5, -1) {};
		\node [style=rmatt] (87) at (-2.5, 0) {\(A\)};
		\node [style=lmatt] (88) at (-1.5, 0) {\(A\)};
		\node [style=none] (89) at (-3.5, 0) {};
		\node [style=none] (91) at (-0.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (84.center)
			 to (85.center)
			 to (86.center)
			 to (83.center)
			 to cycle;
		\draw [style=thick] (89.center) to (87);
		\draw [style=thick] (87) to (88);
		\draw [style=thick] (88) to (91.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/appendix/scalable_lemmas/mat/inj3to4/2.tikz <==
\begin{tikzpicture}[baseline=(current bounding box.center)]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (97) at (6.5, 1.5) {};
		\node [style=none] (98) at (11.5, 1.5) {};
		\node [style=none] (99) at (11.5, -1.5) {};
		\node [style=none] (100) at (6.5, -1.5) {};
		\node [style=none] (101) at (7.5, 0) {};
		\node [style=none] (102) at (6.5, -1) {};
		\node [style=none] (103) at (7, 0.5) {};
		\node [style=none] (104) at (7.5, 1) {};
		\node [style=none] (105) at (11.5, 1) {};
		\node [style=ggn] (106) at (8.5, -0.5) {};
		\node [style=none] (107) at (7.5, 0) {};
		\node [style=rmatt] (113) at (9.5, -0.5) {\(A\)};
		\node [style=ggn] (115) at (10.5, -0.5) {};
		\node [style=none] (110) at (7.5, -1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (100.center)
			 to (97.center)
			 to (98.center)
			 to (99.center)
			 to cycle;
		\draw [style=thick, bend left=45] (101.center) to (103.center);
		\draw [style=thick, bend left=45] (103.center) to (104.center);
		\draw [style=thick] (104.center) to (105.center);
		\draw [style=thick, in=0, out=135] (106) to (107.center);
		\draw [style=thick, in=-135, out=0] (110.center) to (106);
		\draw [style=thick] (113) to (106);
		\draw [style=thick] (113) to (115);
		\draw [style=thick] (102.center) to (110.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/appendix/scalable_lemmas/mat/inj3to4/3.tikz <==
\begin{tikzpicture}[baseline=(current bounding box.center)]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (117) at (12.5, 1.5) {};
		\node [style=none] (118) at (17.5, 1.5) {};
		\node [style=none] (119) at (17.5, -1.5) {};
		\node [style=none] (120) at (12.5, -1.5) {};
		\node [style=none] (129) at (13.5, 0) {};
		\node [style=none] (130) at (12.5, -1) {};
		\node [style=none] (131) at (13, 0.5) {};
		\node [style=none] (132) at (13.5, 1) {};
		\node [style=none] (133) at (17.5, 1) {};
		\node [style=ggn] (134) at (14.5, -0.5) {};
		\node [style=none] (135) at (13.5, 0) {};
		\node [style=none] (138) at (13.5, -1) {};
		\node [style=ggn] (139) at (15.5, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (117.center)
			 to (118.center)
			 to (119.center)
			 to (120.center)
			 to cycle;
		\draw [style=thick, bend left=45] (129.center) to (131.center);
		\draw [style=thick, bend left=45] (131.center) to (132.center);
		\draw [style=thick] (132.center) to (133.center);
		\draw [style=thick, in=0, out=135] (134) to (135.center);
		\draw [style=thick, in=-135, out=0] (138.center) to (134);
		\draw [style=thick] (139) to (134);
		\draw [style=thick] (130.center) to (138.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/appendix/scalable_lemmas/mat/surj2to3/0.tikz <==
\begin{tikzpicture}[baseline=(current bounding box.center)]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (17) at (0, 1) {};
		\node [style=none] (18) at (2.5, 1) {};
		\node [style=none] (19) at (2.5, -1) {};
		\node [style=none] (20) at (0, -1) {};
		\node [style=gwn] (21) at (2, 0) {};
		\node [style=none] (22) at (1, 0) {};
		\node [style=rmatt] (24) at (1, 0) {\(A\)};
		\node [style=none] (25) at (0, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (17.center)
			 to (18.center)
			 to (19.center)
			 to (20.center)
			 to cycle;
		\draw [style=thick] (21) to (22.center);
		\draw [style=thick, in=0, out=180] (24) to (25.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/appendix/scalable_lemmas/mat/surj2to3/1.tikz <==
\begin{tikzpicture}[baseline=(current bounding box.center)]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (34) at (4.5, 1) {};
		\node [style=none] (35) at (8, 1) {};
		\node [style=none] (36) at (8, -1) {};
		\node [style=none] (37) at (4.5, -1) {};
		\node [style=lmatt] (38) at (6.5, 0) {\(A\)};
		\node [style=none] (39) at (5.5, 0) {};
		\node [style=rmatt] (41) at (5.5, 0) {\(A\)};
		\node [style=none] (42) at (4.5, 0) {};
		\node [style=gwn] (44) at (7.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (34.center)
			 to (35.center)
			 to (36.center)
			 to (37.center)
			 to cycle;
		\draw [style=thick] (38) to (39.center);
		\draw [style=thick, in=180, out=0] (41) to (42.center);
		\draw [style=thick] (38) to (44);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/appendix/scalable_lemmas/mat/surj2to3/2.tikz <==
\begin{tikzpicture}[baseline=(current bounding box.center)]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (27) at (10, 1) {};
		\node [style=none] (28) at (11.5, 1) {};
		\node [style=none] (29) at (11.5, -1) {};
		\node [style=none] (30) at (10, -1) {};
		\node [style=gwn] (31) at (11, 0) {};
		\node [style=none] (32) at (10, 0) {};
		\node [style=ggn] (47) at (10.5, 0) {};
		\node [style=none] (48) at (11.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (28.center)
			 to (29.center)
			 to (30.center)
			 to (27.center)
			 to cycle;
		\draw [style=thick] (31) to (32.center);
		\draw [style=thick] (47) to (48.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/appendix/scalable_lemmas/mat/surj3to4/0.tikz <==
\begin{tikzpicture}[baseline=(current bounding box.center)]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (40) at (5.5, 1.5) {};
		\node [style=none] (41) at (0.5, 1.5) {};
		\node [style=none] (42) at (0.5, -1.5) {};
		\node [style=none] (43) at (5.5, -1.5) {};
		\node [style=grn] (58) at (2.5, -0.5) {};
		\node [style=rmatt] (61) at (3.5, 0) {\(A\)};
		\node [style=none] (62) at (4.5, 0) {};
		\node [style=grn] (64) at (1.5, -0.5) {};
		\node [style=rmatt] (66) at (3.5, -1) {\(A\)};
		\node [style=none] (67) at (5.5, -1) {};
		\node [style=none] (59) at (3.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (43.center)
			 to (40.center)
			 to (41.center)
			 to (42.center)
			 to cycle;
		\draw [style=thick, in=180, out=45] (58) to (59.center);
		\draw [style=thick, in=180, out=0] (61) to (62.center);
		\draw [style=thick] (58) to (64);
		\draw [style=thick] (67.center) to (66);
		\draw [style=thick, in=-45, out=180] (66) to (58);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/appendix/scalable_lemmas/mat/surj3to4/1.tikz <==
\begin{tikzpicture}[baseline=(current bounding box.center)]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (68) at (-3.5, 1) {};
		\node [style=none] (69) at (-0.5, 1) {};
		\node [style=none] (70) at (-0.5, -1) {};
		\node [style=none] (71) at (-3.5, -1) {};
		\node [style=lmatt] (72) at (-2.5, 0) {\(A\)};
		\node [style=rmatt] (75) at (-1.5, 0) {\(A\)};
		\node [style=none] (76) at (-3.5, 0) {};
		\node [style=none] (78) at (-0.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (68.center)
			 to (69.center)
			 to (70.center)
			 to (71.center)
			 to cycle;
		\draw [style=thick] (76.center) to (72);
		\draw [style=thick] (72) to (75);
		\draw [style=thick] (75) to (78.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/appendix/scalable_lemmas/mat/surj3to4/2.tikz <==
\begin{tikzpicture}[baseline=(current bounding box.center)]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (84) at (11.5, 1.5) {};
		\node [style=none] (85) at (6.5, 1.5) {};
		\node [style=none] (86) at (6.5, -1.5) {};
		\node [style=none] (87) at (11.5, -1.5) {};
		\node [style=none] (92) at (10.5, 0) {};
		\node [style=none] (97) at (11.5, -1) {};
		\node [style=none] (98) at (11, 0.5) {};
		\node [style=none] (99) at (10.5, 1) {};
		\node [style=none] (100) at (6.5, 1) {};
		\node [style=grn] (101) at (9.5, -0.5) {};
		\node [style=none] (102) at (10.5, 0) {};
		\node [style=none] (105) at (10.5, -1) {};
		\node [style=rmatt] (108) at (8.5, -0.5) {\(A\)};
		\node [style=grn] (110) at (7.5, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (87.center)
			 to (84.center)
			 to (85.center)
			 to (86.center)
			 to cycle;
		\draw [style=thick, bend right=45] (92.center) to (98.center);
		\draw [style=thick, bend right=45] (98.center) to (99.center);
		\draw [style=thick] (99.center) to (100.center);
		\draw [style=thick, in=180, out=45] (101) to (102.center);
		\draw [style=thick, in=-45, out=180] (105.center) to (101);
		\draw [style=thick] (108) to (101);
		\draw [style=thick] (108) to (110);
		\draw [style=thick] (97.center) to (105.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/appendix/scalable_lemmas/mat/surj3to4/3.tikz <==
\begin{tikzpicture}[baseline=(current bounding box.center)]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (112) at (17.5, 1.5) {};
		\node [style=none] (113) at (12.5, 1.5) {};
		\node [style=none] (114) at (12.5, -1.5) {};
		\node [style=none] (115) at (17.5, -1.5) {};
		\node [style=none] (137) at (16.5, 0) {};
		\node [style=none] (138) at (17.5, -1) {};
		\node [style=none] (139) at (17, 0.5) {};
		\node [style=none] (140) at (16.5, 1) {};
		\node [style=none] (141) at (12.5, 1) {};
		\node [style=grn] (142) at (15.5, -0.5) {};
		\node [style=none] (143) at (16.5, 0) {};
		\node [style=none] (146) at (16.5, -1) {};
		\node [style=grn] (147) at (14.5, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (112.center)
			 to (113.center)
			 to (114.center)
			 to (115.center)
			 to cycle;
		\draw [style=thick, bend right=45] (137.center) to (139.center);
		\draw [style=thick, bend right=45] (139.center) to (140.center);
		\draw [style=thick] (140.center) to (141.center);
		\draw [style=thick, in=180, out=45] (142) to (143.center);
		\draw [style=thick, in=-45, out=180] (146.center) to (142);
		\draw [style=thick] (147) to (142);
		\draw [style=thick] (138.center) to (146.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/appendix/unscalable_lemmas/box_product_proof/box_product_proof/0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (1.125, 0) {};
		\node [style=had] (1) at (0.375, 0) {$z$};
		\node [style=had] (2) at (-0.375, 0) {$z$};
		\node [style=none] (3) at (-1.125, 0) {};
		\node [style=none] (bg0) at (-1.125, 0.5) {};
		\node [style=none] (bg1) at (1.125, 0.5) {};
		\node [style=none] (bg2) at (1.125, -0.5) {};
		\node [style=none] (bg3) at (-1.125, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (bg0.center)
			 to (bg1.center)
			 to (bg2.center)
			 to (bg3.center)
			 to cycle;
		\draw [in=180, out=0] (3.center) to (2);
		\draw [in=180, out=0] (2) to (1);
		\draw [in=180, out=0] (1) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/appendix/unscalable_lemmas/box_product_proof/box_product_proof/1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (10) at (1.5, 0) {};
		\node [style=had] (11) at (0.75, 0) {$z$};
		\node [style=had] (12) at (-0.75, 0) {$z$};
		\node [style=none] (13) at (-1.5, 0) {};
		\node [style=bn] (14) at (0, 0) {};
		\node [style=none] (bg0) at (-1.5, 0.5) {};
		\node [style=none] (bg1) at (1.5, 0.5) {};
		\node [style=none] (bg2) at (1.5, -0.5) {};
		\node [style=none] (bg3) at (-1.5, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (bg0.center)
			 to (bg1.center)
			 to (bg2.center)
			 to (bg3.center)
			 to cycle;
		\draw [in=180, out=0] (13.center) to (12);
		\draw [in=180, out=0] (12) to (14);
		\draw [in=180, out=0] (14) to (11);
		\draw [in=180, out=0] (11) to (10.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/appendix/unscalable_lemmas/box_product_proof/box_product_proof/2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (5) at (-1, 0) {};
		\node [style=none] (6) at (1, 0) {};
		\node [style=wn] (7) at (0, 0) {};
		\node [style=none] (bg0) at (-1, 0.5) {};
		\node [style=none] (bg1) at (1, 0.5) {};
		\node [style=none] (bg2) at (1, -0.5) {};
		\node [style=none] (bg3) at (-1, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (bg0.center)
			 to (bg1.center)
			 to (bg2.center)
			 to (bg3.center)
			 to cycle;
		\draw [in=180, out=0] (5.center) to (7);
		\draw [in=180, out=0] (7) to (6.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/appendix/unscalable_lemmas/box_zero_proof/box_zero_proof/0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1.25, 0) {};
		\node [style=had] (1) at (0, 0) {$0$};
		\node [style=none] (2) at (1.25, 0) {};
		\node [style=none] (bg0) at (-1.25, 0.5) {};
		\node [style=none] (bg1) at (1.25, 0.5) {};
		\node [style=none] (bg2) at (1.25, -0.5) {};
		\node [style=none] (bg3) at (-1.25, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (bg0.center)
			 to (bg1.center)
			 to (bg2.center)
			 to (bg3.center)
			 to cycle;
		\draw (1) to (0.center);
		\draw (2.center) to (1);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/appendix/unscalable_lemmas/box_zero_proof/box_zero_proof/1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=bn] (8) at (0.75, -0.375) {};
		\node [style=none] (9) at (-1.5, -0.375) {};
		\node [style=bn] (10) at (-0.75, -0.375) {};
		\node [style=none] (11) at (1.5, -0.375) {};
		\node [style=wn] (12) at (0, -0.375) {};
		\node [style=bn] (13) at (0, 0.375) {};
		\node [style=none] (bg0) at (-1.5, 0.875) {};
		\node [style=none] (bg1) at (1.5, 0.875) {};
		\node [style=none] (bg2) at (1.5, -0.875) {};
		\node [style=none] (bg3) at (-1.5, -0.875) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (bg0.center)
			 to (bg1.center)
			 to (bg2.center)
			 to (bg3.center)
			 to cycle;
		\draw (10) to (9.center);
		\draw (11.center) to (8);
		\draw (12) to (10);
		\draw (12) to (8);
		\draw (13) to (12);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/appendix/unscalable_lemmas/box_zero_proof/box_zero_proof/2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=bn] (4) at (-0.375, 0) {};
		\node [style=none] (5) at (1.875, 0) {};
		\node [style=bn] (6) at (0.375, 0) {};
		\node [style=none] (7) at (-1.875, 0) {};
		\node [style=bn] (22) at (-1.125, 0) {};
		\node [style=bn] (23) at (1.125, 0) {};
		\node [style=none] (bg0) at (-1.875, 0.5) {};
		\node [style=none] (bg1) at (1.875, 0.5) {};
		\node [style=none] (bg2) at (1.875, -0.5) {};
		\node [style=none] (bg3) at (-1.875, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (bg0.center)
			 to (bg1.center)
			 to (bg2.center)
			 to (bg3.center)
			 to cycle;
		\draw [in=180, out=0] (6) to (23);
		\draw [in=180, out=0] (23) to (5.center);
		\draw [in=180, out=0] (7.center) to (22);
		\draw [in=180, out=0] (22) to (4);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/appendix/unscalable_lemmas/box_zero_proof/box_zero_proof/3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=bn] (17) at (-0.375, 0) {};
		\node [style=none] (18) at (1.125, 0) {};
		\node [style=bn] (19) at (0.375, 0) {};
		\node [style=none] (20) at (-1.125, 0) {};
		\node [style=none] (bg0) at (-1.125, 0.5) {};
		\node [style=none] (bg1) at (1.125, 0.5) {};
		\node [style=none] (bg2) at (1.125, -0.5) {};
		\node [style=none] (bg3) at (-1.125, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (bg0.center)
			 to (bg1.center)
			 to (bg2.center)
			 to (bg3.center)
			 to cycle;
		\draw (19) to (18.center);
		\draw (20.center) to (17);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/appendix/unscalable_lemmas/colour_inverted_proof/colour_inverted_proof/0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=bn] (0) at (0, 0) {};
		\node [style=none] (1) at (2, 0.75) {};
		\node [style=none] (2) at (2, -0.75) {};
		\node [style=none] (3) at (-2, 0.75) {};
		\node [style=none] (4) at (-2, -0.75) {};
		\node [style=lhad] (5) at (1.25, 0.75) {$-z$};
		\node [style=lhad] (6) at (1.25, -0.75) {$-z$};
		\node [style=rhad] (7) at (-1.25, 0.75) {$z$};
		\node [style=rhad] (8) at (-1.25, -0.75) {$z$};
		\node [style=none] (10) at (1.5, 0.25) {$\vdots$};
		\node [style=none] (22) at (-2, 0.75) {};
		\node [style=none] (23) at (-1.5, 0.25) {$\vdots$};
		\node [style=bphase] (lblphase1) at (0, 0.9) {$\phasemat{a}{b}$};
		\node [style=none] (bg0) at (-2, 1.25) {};
		\node [style=none] (bg1) at (2, 1.25) {};
		\node [style=none] (bg2) at (2, -1.25) {};
		\node [style=none] (bg3) at (-2, -1.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (bg0.center)
			 to (bg1.center)
			 to (bg2.center)
			 to (bg3.center)
			 to cycle;
		\draw (7) to (3.center);
		\draw (8) to (4.center);
		\draw [in=180, out=0] (5) to (1.center);
		\draw (6) to (2.center);
		\draw [in=180, out=-75] (0) to (6);
		\draw [in=0, out=-105] (0) to (8);
		\draw [in=360, out=105] (0) to (7);
		\draw [in=180, out=75] (0) to (5);
		\draw [style=dbphase] (lblphase1) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/appendix/unscalable_lemmas/colour_inverted_proof/colour_inverted_proof/1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=wn] (11) at (0, 0) {};
		\node [style=none] (12) at (3.5, 0.75) {};
		\node [style=none] (13) at (3.5, -0.75) {};
		\node [style=none] (14) at (-3.5, 0.75) {};
		\node [style=none] (15) at (-3.5, -0.75) {};
		\node [style=none] (16) at (1, 0.75) {};
		\node [style=none] (17) at (1, -0.75) {};
		\node [style=none] (18) at (-1, 0.75) {};
		\node [style=none] (19) at (-1, -0.75) {};
		\node [style=none] (20) at (-3.25, 0.25) {$\vdots$};
		\node [style=none] (21) at (3.25, 0.25) {$\vdots$};
		\node [style=lhad] (24) at (1.75, 0.75) {\(z\)};
		\node [style=lhad] (25) at (2.75, 0.75) {$\minu z$};
		\node [style=lhad] (38) at (1.75, -0.75) {\(z\)};
		\node [style=lhad] (39) at (2.75, -0.75) {$\minu z$};
		\node [style=rhad] (40) at (-1.75, 0.75) {$\minu z$};
		\node [style=rhad] (41) at (-2.75, 0.75) {$z$};
		\node [style=rhad] (42) at (-1.75, -0.75) {$\minu z$};
		\node [style=rhad] (43) at (-2.75, -0.75) {$z$};
		\node [style=whphase] (lblphase2) at (0, 0.9) {$\phasemat{\frac{a}{\bar z}}{\frac{\minu b}{z \bar z}}$};
		\node [style=none] (bg0) at (-3.5, 1.25) {};
		\node [style=none] (bg1) at (3.5, 1.25) {};
		\node [style=none] (bg2) at (3.5, -1.25) {};
		\node [style=none] (bg3) at (-3.5, -1.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (bg0.center)
			 to (bg1.center)
			 to (bg2.center)
			 to (bg3.center)
			 to cycle;
		\draw (11)
			 to [in=360, out=105] (18.center)
			 to [in=0, out=180] (40.center)
			 to [in=0, out=180] (41.center)
			 to [in=0, out=180] (14.center);
		\draw (11)
			 to [in=0, out=-105] (19.center)
			 to [in=0, out=180] (42.center)
			 to [in=0, out=180] (43.center)
			 to [in=0, out=180] (15.center);
		\draw (11)
			 to [in=180, out=75] (16.center)
			 to [in=180, out=0] (24.center)
			 to [in=180, out=0] (25.center)
			 to (12.center);
		\draw (11)
			 to [in=180, out=-75] (17.center)
			 to [in=180, out=0] (38.center)
			 to [in=180, out=0] (39.center)
			 to [in=180, out=0] (13.center);
		\draw [style=dwphase] (lblphase2) to (11);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/appendix/unscalable_lemmas/colour_inverted_proof/colour_inverted_proof/2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=wn] (11) at (0, -0.25) {};
		\node [style=none] (12) at (2, 0.5) {};
		\node [style=none] (13) at (2, -1) {};
		\node [style=none] (14) at (-2, 0.5) {};
		\node [style=none] (15) at (-2, -1) {};
		\node [style=none] (16) at (1, 0.5) {};
		\node [style=none] (17) at (1, -1) {};
		\node [style=none] (18) at (-1, 0.5) {};
		\node [style=none] (19) at (-1, -1) {};
		\node [style=none] (20) at (-1.75, 0) {$\vdots$};
		\node [style=none] (21) at (1.75, 0) {$\vdots$};
		\node [style=whphase] (lblphase2) at (0, 0.9) {$\phasemat{\frac{a}{\bar z}}{\frac{\minu b}{z \bar z}}$};
		\node [style=none] (bg0) at (-2, 1.5) {};
		\node [style=none] (bg1) at (2, 1.5) {};
		\node [style=none] (bg2) at (2, -1.5) {};
		\node [style=none] (bg3) at (-2, -1.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (bg0.center)
			 to (bg1.center)
			 to (bg2.center)
			 to (bg3.center)
			 to cycle;
		\draw (18.center) to (14.center);
		\draw (19.center) to (15.center);
		\draw (16.center) to (12.center);
		\draw (17.center) to (13.center);
		\draw [in=180, out=-75] (11) to (17.center);
		\draw [in=0, out=-105] (11) to (19.center);
		\draw [in=360, out=105] (11) to (18.center);
		\draw [in=180, out=75] (11) to (16.center);
		\draw [style=dwphase] (lblphase2) to (11);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/appendix/unscalable_lemmas/gsa_lem_affinediscard/affinediscard/0.tikz <==
\begin{tikzpicture}[baseline=(current bounding box.center)]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (17) at (15.75, 0.875) {};
		\node [style=none] (18) at (19, 0.875) {};
		\node [style=none] (19) at (19, -0.875) {};
		\node [style=none] (20) at (15.75, -0.875) {};
		\node [style=none] (21) at (11.5, 0.875) {};
		\node [style=none] (22) at (14.75, 0.875) {};
		\node [style=none] (23) at (14.75, -0.875) {};
		\node [style=none] (24) at (11.5, -0.875) {};
		\node [style=none] (25) at (19, -0.375) {};
		\node [style=bn] (26) at (16.25, -0.375) {};
		\node [style=none] (27) at (14.75, -0.375) {};
		\node [style=wn] (28) at (12, -0.375) {};
		\node [style=wn] (30) at (12, 0.375) {};
		\node [style=wphase] (31) at (13.5, 0.375) {$\phasemat{a(\delta)}{0}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (19.center)
			 to (18.center)
			 to (17.center)
			 to (20.center)
			 to cycle;
		\draw [style=background] (23.center)
			 to (22.center)
			 to (21.center)
			 to (24.center)
			 to cycle;
		\draw (25.center) to (26);
		\draw (27.center) to (28);
		\draw [style=lwphase] (31) to (30);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/appendix/unscalable_lemmas/gsa_lem_affinediscard/affinediscard/1.tikz <==
\begin{tikzpicture}[baseline=(current bounding box.center)]
	\begin{pgfonlayer}{nodelayer}
		\node [style=wn] (32) at (16.25, 0.375) {};
		\node [style=wphase] (33) at (17.75, 0.375) {$\phasemat{a(\delta)}{0}$};
		\node [style=none] (17) at (15.75, 0.875) {};
		\node [style=none] (18) at (19, 0.875) {};
		\node [style=none] (19) at (19, -0.875) {};
		\node [style=none] (20) at (15.75, -0.875) {};
		\node [style=none] (25) at (19, -0.375) {};
		\node [style=bn] (26) at (16.25, -0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (19.center)
			 to (18.center)
			 to (17.center)
			 to (20.center)
			 to cycle;
		\draw (25.center) to (26);
		\draw [style=lwphase] (33) to (32);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/appendix/unscalable_lemmas/gsa_lem_antipode/antipode/0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (8) at (-1.25, 0) {};
		\node [style=none] (9) at (1.25, 0) {};
		\node [style=lmat] (10) at (0, 0) {$-1$};
		\node [style=none] (bg0) at (-1.25, 0.5) {};
		\node [style=none] (bg1) at (1.25, 0.5) {};
		\node [style=none] (bg2) at (1.25, -0.5) {};
		\node [style=none] (bg3) at (-1.25, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (bg0.center)
			 to (bg1.center)
			 to (bg2.center)
			 to (bg3.center)
			 to cycle;
		\draw (9.center) to (10);
		\draw (10) to (8.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/appendix/unscalable_lemmas/gsa_lem_antipode/antipode/1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1, 0) {};
		\node [style=none] (1) at (1, 0) {};
		\node [style=wn] (2) at (0, 0) {};
		\node [style=none] (bg0) at (-1, 0.5) {};
		\node [style=none] (bg1) at (1, 0.5) {};
		\node [style=none] (bg2) at (1, -0.5) {};
		\node [style=none] (bg3) at (-1, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (bg0.center)
			 to (bg1.center)
			 to (bg2.center)
			 to (bg3.center)
			 to cycle;
		\draw (1.center) to (2);
		\draw (2) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/appendix/unscalable_lemmas/gsa_lem_antipode/antipode/2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (4) at (-1.25, 0) {};
		\node [style=none] (5) at (1.25, 0) {};
		\node [style=rmat] (6) at (0, 0) {$-1$};
		\node [style=none] (bg0) at (-1.25, 0.5) {};
		\node [style=none] (bg1) at (1.25, 0.5) {};
		\node [style=none] (bg2) at (1.25, -0.5) {};
		\node [style=none] (bg3) at (-1.25, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (bg0.center)
			 to (bg1.center)
			 to (bg2.center)
			 to (bg3.center)
			 to cycle;
		\draw (5.center) to (6);
		\draw (6) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/appendix/unscalable_lemmas/gsa_lem_antipode_spider/antipode_spider/0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=bphase] (14) at (0, 0.9) {$\phasemat{a}{b}$};
		\node [style=bn] (16) at (0, 0) {};
		\node [style=none] (17) at (2, 0.75) {};
		\node [style=none] (18) at (2, -0.75) {};
		\node [style=none] (19) at (-2, 0.75) {};
		\node [style=none] (20) at (-2, -0.75) {};
		\node [style=rmat] (21) at (1.25, 0.75) {\(\minu 1\)};
		\node [style=rmat] (22) at (1.25, -0.75) {\(\minu 1\)};
		\node [style=rmat] (23) at (-1.25, 0.75) {\(\minu 1\)};
		\node [style=rmat] (24) at (-1.25, -0.75) {\(\minu 1\)};
		\node [style=none] (26) at (1.5, 0.25) {$\vdots$};
		\node [style=none] (38) at (-2, 0.75) {};
		\node [style=none] (39) at (-1.5, 0.25) {$\vdots$};
		\node [style=none] (bg0) at (-2, 1.25) {};
		\node [style=none] (bg1) at (2, 1.25) {};
		\node [style=none] (bg2) at (2, -1.25) {};
		\node [style=none] (bg3) at (-2, -1.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (bg0.center)
			 to (bg1.center)
			 to (bg2.center)
			 to (bg3.center)
			 to cycle;
		\draw (23) to (19.center);
		\draw (24) to (20.center);
		\draw [in=180, out=0] (21) to (17.center);
		\draw (22) to (18.center);
		\draw [in=180, out=-75] (16) to (22);
		\draw [in=0, out=-105] (16) to (24);
		\draw [in=360, out=105] (16) to (23);
		\draw [in=180, out=75] (16) to (21);
		\draw [style=dbphase] (14) to (16);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/appendix/unscalable_lemmas/gsa_lem_antipode_spider/antipode_spider/1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=bphase] (15) at (0, 0.9) {$\phasemat{\minu a}{b}$};
		\node [style=bn] (27) at (0, 0) {};
		\node [style=none] (28) at (1.5, 0.75) {};
		\node [style=none] (29) at (1.5, -0.75) {};
		\node [style=none] (30) at (-1.5, 0.75) {};
		\node [style=none] (31) at (-1.5, -0.75) {};
		\node [style=none] (32) at (1, 0.75) {};
		\node [style=none] (33) at (1, -0.75) {};
		\node [style=none] (34) at (-1, 0.75) {};
		\node [style=none] (35) at (-1, -0.75) {};
		\node [style=none] (36) at (-1.25, 0.25) {$\vdots$};
		\node [style=none] (37) at (1.25, 0.25) {$\vdots$};
		\node [style=none] (bg0) at (-1.5, 1.25) {};
		\node [style=none] (bg1) at (1.5, 1.25) {};
		\node [style=none] (bg2) at (1.5, -1.25) {};
		\node [style=none] (bg3) at (-1.5, -1.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (bg0.center)
			 to (bg1.center)
			 to (bg2.center)
			 to (bg3.center)
			 to cycle;
		\draw (34.center) to (30.center);
		\draw (35.center) to (31.center);
		\draw (32.center) to (28.center);
		\draw (33.center) to (29.center);
		\draw [in=180, out=-75] (27) to (33.center);
		\draw [in=0, out=-105] (27) to (35.center);
		\draw [in=360, out=105] (27) to (34.center);
		\draw [in=180, out=75] (27) to (32.center);
		\draw [style=dbphase] (15) to (27);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/appendix/unscalable_lemmas/gsa_lem_antipode_spider/antipode_spider/2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=whphase] (12) at (0, 0.9) {$\phasemat{a}{b}$};
		\node [style=wn] (42) at (0, 0) {};
		\node [style=none] (43) at (2, 0.75) {};
		\node [style=none] (44) at (2, -0.75) {};
		\node [style=none] (45) at (-2, 0.75) {};
		\node [style=none] (46) at (-2, -0.75) {};
		\node [style=rmat] (47) at (1.25, 0.75) {\(\minu 1\)};
		\node [style=rmat] (48) at (1.25, -0.75) {\(\minu 1\)};
		\node [style=rmat] (49) at (-1.25, 0.75) {\(\minu 1\)};
		\node [style=rmat] (50) at (-1.25, -0.75) {\(\minu 1\)};
		\node [style=none] (52) at (1.5, 0.25) {$\vdots$};
		\node [style=none] (64) at (-2, 0.75) {};
		\node [style=none] (65) at (-1.5, 0.25) {$\vdots$};
		\node [style=none] (bg0) at (-2, 1.25) {};
		\node [style=none] (bg1) at (2, 1.25) {};
		\node [style=none] (bg2) at (2, -1.25) {};
		\node [style=none] (bg3) at (-2, -1.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (bg0.center)
			 to (bg1.center)
			 to (bg2.center)
			 to (bg3.center)
			 to cycle;
		\draw (49) to (45.center);
		\draw (50) to (46.center);
		\draw [in=180, out=0] (47) to (43.center);
		\draw (48) to (44.center);
		\draw [in=180, out=-75] (42) to (48);
		\draw [in=0, out=-105] (42) to (50);
		\draw [in=360, out=105] (42) to (49);
		\draw [in=180, out=75] (42) to (47);
		\draw [style=dwphase] (12) to (42);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/appendix/unscalable_lemmas/gsa_lem_antipode_spider/antipode_spider/3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=whphase] (13) at (0, 0.9) {$\phasemat{\minu a}{b}$};
		\node [style=wn] (53) at (0, 0) {};
		\node [style=none] (54) at (1.5, 0.75) {};
		\node [style=none] (55) at (1.5, -0.75) {};
		\node [style=none] (56) at (-1.5, 0.75) {};
		\node [style=none] (57) at (-1.5, -0.75) {};
		\node [style=none] (58) at (1, 0.75) {};
		\node [style=none] (59) at (1, -0.75) {};
		\node [style=none] (60) at (-1, 0.75) {};
		\node [style=none] (61) at (-1, -0.75) {};
		\node [style=none] (62) at (-1.25, 0.25) {$\vdots$};
		\node [style=none] (63) at (1.25, 0.25) {$\vdots$};
		\node [style=none] (bg0) at (-1.5, 1.25) {};
		\node [style=none] (bg1) at (1.5, 1.25) {};
		\node [style=none] (bg2) at (1.5, -1.25) {};
		\node [style=none] (bg3) at (-1.5, -1.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (bg0.center)
			 to (bg1.center)
			 to (bg2.center)
			 to (bg3.center)
			 to cycle;
		\draw (60.center) to (56.center);
		\draw (61.center) to (57.center);
		\draw (58.center) to (54.center);
		\draw (59.center) to (55.center);
		\draw [in=180, out=-75] (53) to (59.center);
		\draw [in=0, out=-105] (53) to (61.center);
		\draw [in=360, out=105] (53) to (60.center);
		\draw [in=180, out=75] (53) to (58.center);
		\draw [style=dwphase] (13) to (53);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/appendix/unscalable_lemmas/gsa_lem_box_zero/box_zero/0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1.25, 0) {};
		\node [style=had] (1) at (0, 0) {$0$};
		\node [style=none] (2) at (1.25, 0) {};
		\node [style=none] (bg0) at (-1.25, 0.5) {};
		\node [style=none] (bg1) at (1.25, 0.5) {};
		\node [style=none] (bg2) at (1.25, -0.5) {};
		\node [style=none] (bg3) at (-1.25, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (bg0.center)
			 to (bg1.center)
			 to (bg2.center)
			 to (bg3.center)
			 to cycle;
		\draw (1) to (0.center);
		\draw (2.center) to (1);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/appendix/unscalable_lemmas/gsa_lem_box_zero/box_zero/1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=bn] (4) at (0.375, 0) {};
		\node [style=none] (5) at (-1.125, 0) {};
		\node [style=bn] (6) at (-0.375, 0) {};
		\node [style=none] (7) at (1.125, 0) {};
		\node [style=none] (bg0) at (-1.125, 0.5) {};
		\node [style=none] (bg1) at (1.125, 0.5) {};
		\node [style=none] (bg2) at (1.125, -0.5) {};
		\node [style=none] (bg3) at (-1.125, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (bg0.center)
			 to (bg1.center)
			 to (bg2.center)
			 to (bg3.center)
			 to cycle;
		\draw (6) to (5.center);
		\draw (7.center) to (4);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/appendix/unscalable_lemmas/gsa_lem_cnotswap/cnotswap/0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (8) at (-1.75, 0.375) {};
		\node [style=none] (9) at (1.75, 0.375) {};
		\node [style=none] (15) at (-1.75, -0.375) {};
		\node [style=none] (16) at (1.75, -0.375) {};
		\node [style=bn] (17) at (-1, 0.375) {};
		\node [style=bn] (18) at (1, 0.375) {};
		\node [style=bn] (19) at (0, -0.375) {};
		\node [style=wn] (20) at (-1, -0.375) {};
		\node [style=wn] (21) at (1, -0.375) {};
		\node [style=wn] (22) at (0, 0.375) {};
		\node [style=none] (bg0) at (-1.75, 0.875) {};
		\node [style=none] (bg1) at (1.75, 0.875) {};
		\node [style=none] (bg2) at (1.75, -0.875) {};
		\node [style=none] (bg3) at (-1.75, -0.875) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (bg0.center)
			 to (bg1.center)
			 to (bg2.center)
			 to (bg3.center)
			 to cycle;
		\draw (8.center) to (17);
		\draw (17) to (22);
		\draw (22) to (18);
		\draw (18) to (9.center);
		\draw (18) to (21);
		\draw (21) to (16.center);
		\draw (21) to (19);
		\draw (19) to (22);
		\draw (19) to (20);
		\draw (20) to (17);
		\draw (20) to (15.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/appendix/unscalable_lemmas/gsa_lem_cnotswap/cnotswap/1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (23) at (-1, 0.375) {};
		\node [style=none] (24) at (1, 0.375) {};
		\node [style=none] (29) at (-1, -0.375) {};
		\node [style=none] (30) at (1, -0.375) {};
		\node [style=none] (bg0) at (-1, 0.875) {};
		\node [style=none] (bg1) at (1, 0.875) {};
		\node [style=none] (bg2) at (1, -0.875) {};
		\node [style=none] (bg3) at (-1, -0.875) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (bg0.center)
			 to (bg1.center)
			 to (bg2.center)
			 to (bg3.center)
			 to cycle;
		\draw [in=-180, out=0] (29.center) to (24.center);
		\draw [in=0, out=-180] (30.center) to (23.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/appendix/unscalable_lemmas/gsa_lem_hopf/hopf/0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1.95, 0) {};
		\node [style=bn] (1) at (-0.95, 0) {};
		\node [style=wn] (2) at (1.05, 0) {};
		\node [style=none] (3) at (2.05, 0) {};
		\node [style=wn] (4) at (0.05, -0.4) {};
		\node [style=none] (bg0) at (-2, 0.75) {};
		\node [style=none] (bg1) at (2, 0.75) {};
		\node [style=none] (bg2) at (2, -0.75) {};
		\node [style=none] (bg3) at (-2, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (bg0.center)
			 to (bg1.center)
			 to (bg2.center)
			 to (bg3.center)
			 to cycle;
		\draw (0.center) to (1);
		\draw (2) to (3.center);
		\draw [bend left=75] (1) to (2);
		\draw [bend right=330] (4) to (1);
		\draw [bend right] (4) to (2);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/appendix/unscalable_lemmas/gsa_lem_hopf/hopf/1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (6) at (-1.375, 0) {};
		\node [style=bn] (7) at (-0.375, 0) {};
		\node [style=wn] (8) at (0.375, 0) {};
		\node [style=none] (9) at (1.375, 0) {};
		\node [style=none] (bg0) at (-1.375, 0.75) {};
		\node [style=none] (bg1) at (1.375, 0.75) {};
		\node [style=none] (bg2) at (1.375, -0.75) {};
		\node [style=none] (bg3) at (-1.375, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (bg0.center)
			 to (bg1.center)
			 to (bg2.center)
			 to (bg3.center)
			 to cycle;
		\draw (7) to (6.center);
		\draw (8) to (9.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/appendix/unscalable_lemmas/gsa_lem_inversetranspose/inversetranspose/0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (8) at (-1.625, 0) {};
		\node [style=none] (9) at (1.625, 0) {};
		\node [style=rmat] (15) at (-0.625, 0) {$a$};
		\node [style=lmat] (16) at (0.625, 0) {$a$};
		\node [style=none] (bg0) at (-1.625, 0.5) {};
		\node [style=none] (bg1) at (1.625, 0.5) {};
		\node [style=none] (bg2) at (1.625, -0.5) {};
		\node [style=none] (bg3) at (-1.625, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (bg0.center)
			 to (bg1.center)
			 to (bg2.center)
			 to (bg3.center)
			 to cycle;
		\draw (8.center) to (15);
		\draw (15) to (16);
		\draw (16) to (9.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/appendix/unscalable_lemmas/gsa_lem_inversetranspose/inversetranspose/1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (17) at (-1, 0) {};
		\node [style=none] (18) at (1, 0) {};
		\node [style=none] (bg0) at (-1, 0.5) {};
		\node [style=none] (bg1) at (1, 0.5) {};
		\node [style=none] (bg2) at (1, -0.5) {};
		\node [style=none] (bg3) at (-1, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (bg0.center)
			 to (bg1.center)
			 to (bg2.center)
			 to (bg3.center)
			 to cycle;
		\draw (17.center) to (18.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/appendix/unscalable_lemmas/gsa_lem_inversetranspose/inversetranspose/2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (24) at (-1.625, 0) {};
		\node [style=none] (25) at (1.625, 0) {};
		\node [style=lmat] (30) at (-0.625, 0) {$a$};
		\node [style=rmat] (31) at (0.625, 0) {$a$};
		\node [style=none] (bg0) at (-1.625, 0.5) {};
		\node [style=none] (bg1) at (1.625, 0.5) {};
		\node [style=none] (bg2) at (1.625, -0.5) {};
		\node [style=none] (bg3) at (-1.625, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (bg0.center)
			 to (bg1.center)
			 to (bg2.center)
			 to (bg3.center)
			 to cycle;
		\draw (24.center) to (30);
		\draw (30) to (31);
		\draw (31) to (25.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/dzx/axioms/inverse_polynomial_multiplier.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (63) at (0.125, -0.5) {};
		\node [style=none] (64) at (4.75, -0.5) {};
		\node [style=none] (65) at (4.75, 0.5) {};
		\node [style=none] (66) at (0.125, 0.5) {};
		\node [style=none] (67) at (0.125, 0) {};
		\node [style=none] (68) at (4.75, 0) {};
		\node [style=rmat] (69) at (1.5, 0) {\(f(\delta)\)};
		\node [style=lmat] (70) at (3.25, 0) {\(f(\delta)\)};
		\node [style=none] (71) at (5.5, 0) {\(=\)};
		\node [style=none] (72) at (6.25, -0.5) {};
		\node [style=none] (73) at (9, -0.5) {};
		\node [style=none] (74) at (9, 0.5) {};
		\node [style=none] (75) at (6.25, 0.5) {};
		\node [style=none] (76) at (6.25, 0) {};
		\node [style=none] (77) at (9, 0) {};
		\node [style=none] (78) at (10.25, -0.5) {};
		\node [style=none] (79) at (14.875, -0.5) {};
		\node [style=none] (80) at (14.875, 0.5) {};
		\node [style=none] (81) at (10.25, 0.5) {};
		\node [style=none] (82) at (10.25, 0) {};
		\node [style=none] (83) at (14.875, 0) {};
		\node [style=lmat] (84) at (11.625, 0) {\(f(\delta)\)};
		\node [style=rmat] (85) at (13.375, 0) {\(f(\delta)\)};
		\node [style=none] (86) at (9.625, 0) {\(=\)};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (64.center)
			 to (63.center)
			 to (66.center)
			 to (65.center)
			 to cycle;
		\draw [style=background] (65.center) to (64.center);
		\draw [style=background] (64.center) to (63.center);
		\draw [style=background] (63.center) to (66.center);
		\draw [style=background] (66.center) to (65.center);
		\draw (67.center) to (69);
		\draw (69) to (68.center);
		\draw [style=background] (72.center)
			 to (75.center)
			 to (74.center)
			 to (73.center)
			 to cycle;
		\draw [style=background] (74.center) to (73.center);
		\draw [style=background] (73.center) to (72.center);
		\draw [style=background] (72.center) to (75.center);
		\draw [style=background] (75.center) to (74.center);
		\draw (77.center) to (76.center);
		\draw [style=background] (79.center)
			 to (78.center)
			 to (81.center)
			 to (80.center)
			 to cycle;
		\draw [style=background] (80.center) to (79.center);
		\draw [style=background] (79.center) to (78.center);
		\draw [style=background] (78.center) to (81.center);
		\draw [style=background] (81.center) to (80.center);
		\draw (82.center) to (84);
		\draw (84) to (83.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/dzx/axioms/spider_definition_pauli_free_rational_fusion.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (69) at (0.5, -0.0625) {};
		\node [style=none] (70) at (9.25, -0.0625) {};
		\node [style=none] (71) at (9.25, 4.5625) {};
		\node [style=none] (72) at (0.5, 4.5625) {};
		\node [style=bn] (73) at (5.25, 1.4375) {};
		\node [style=none] (74) at (9.25, 1.8125) {};
		\node [style=none] (75) at (9.25, 1.0625) {};
		\node [style=none] (76) at (0.5, 1.8125) {};
		\node [style=none] (77) at (0.5, 1.0625) {};
		\node [style=none] (78) at (6.25, 1.8125) {};
		\node [style=none] (79) at (6.25, 1.0625) {};
		\node [style=none] (80) at (4.25, 1.8125) {};
		\node [style=none] (81) at (4.25, 1.0625) {};
		\node [style=none] (109) at (6.25, 1.4375) {\(\vdotss\)};
		\node [style=none] (110) at (3.25, 1.4375) {\(\vdotss\)};
		\node [style=bn] (111) at (3.75, 2.4375) {};
		\node [style=wn] (112) at (6.625, 2.4375) {};
		\node [style=wn] (113) at (5.75, 2.9375) {};
		\node [style=wn] (114) at (7.75, 2.9375) {};
		\node [style=lhad] (116) at (7.75, 3.9375) {\(\frac{g(\delta)}{f_0}\)};
		\node [style=lhad] (117) at (3, 3.4375) {\(\frac{f(\delta)}{g(\delta)+g(\delta^{\minu 1}) +g_0}\)};
		\node [style=none] (118) at (6.75, 3.9375) {};
		\node [style=none] (119) at (8.75, 3.9375) {};
		\node [style=none] (120) at (8.875, 3.4375) {};
		\node [style=none] (121) at (6.625, 3.4375) {};
		\node [style=none] (122) at (7.75, 2.9375) {};
		\node [style=none] (128) at (1, 3.4375) {};
		\node [style=none] (129) at (5, 3.4375) {};
		\node [style=none] (130) at (5.125, 2.9375) {};
		\node [style=none] (131) at (0.875, 2.9375) {};
		\node [style=none] (132) at (3.75, 2.4375) {};
		\node [style=none] (133) at (10.25, -0.0625) {};
		\node [style=none] (134) at (19.75, -0.0625) {};
		\node [style=none] (135) at (19.75, 4.8125) {};
		\node [style=none] (136) at (10.25, 4.8125) {};
		\node [style=bn] (137) at (14.75, 1.4375) {};
		\node [style=none] (138) at (19.75, 1.8125) {};
		\node [style=none] (139) at (19.75, 1.0625) {};
		\node [style=none] (140) at (10.25, 1.8125) {};
		\node [style=none] (141) at (10.25, 1.0625) {};
		\node [style=none] (142) at (16.5, 1.8125) {};
		\node [style=none] (143) at (16.5, 1.0625) {};
		\node [style=none] (144) at (13.25, 1.8125) {};
		\node [style=none] (145) at (13.25, 1.0625) {};
		\node [style=none] (146) at (16.5, 1.4375) {\(\vdotss\)};
		\node [style=none] (147) at (13.25, 1.4375) {\(\vdotss\)};
		\node [style=bn] (148) at (12.5, 2.4375) {};
		\node [style=wn] (149) at (16.625, 2.4375) {};
		\node [style=wn] (150) at (16, 2.9375) {};
		\node [style=wn] (151) at (17.25, 2.9375) {};
		\node [style=none] (170) at (9.75, 2.0625) {\(=\)};
		\node [style=wphase] (171) at (15.25, 3.9375) {\(\phasemat{0}{\frac{g_0}{f_0}}\)};
		\node [style=wphase] (172) at (18, 3.9375) {\(\phasemat{0}{\frac{g(\delta)+g(\delta^{\minu 1})}{f_0}}\)};
		\node [style=bphase] (173) at (12.5, 3.3125) {\(\phasemat{0}{\frac{f(\delta)+f(\delta^{\minu 1})}{g(\delta)+g(\delta^{\minu 1}) +g_0}}\)};
		\node [style=none] (196) at (0, -2.6875) {\(=\)};
		\node [style=wphase] (200) at (5.75, 3.9375) {\(\phasemat{0}{\frac{g_0}{f_0}}\)};
		\node [style=none] (201) at (0.5, -4.8125) {};
		\node [style=none] (202) at (9.125, -4.8125) {};
		\node [style=none] (203) at (9.125, -0.5625) {};
		\node [style=none] (204) at (0.5, -0.5625) {};
		\node [style=bn] (205) at (4.75, -3.3125) {};
		\node [style=none] (206) at (9.125, -2.9375) {};
		\node [style=none] (207) at (9.125, -3.6875) {};
		\node [style=none] (208) at (0.5, -2.9375) {};
		\node [style=none] (209) at (0.5, -3.6875) {};
		\node [style=none] (210) at (6.5, -2.9375) {};
		\node [style=none] (211) at (6.5, -3.6875) {};
		\node [style=none] (212) at (3, -2.9375) {};
		\node [style=none] (213) at (3, -3.6875) {};
		\node [style=none] (214) at (6.5, -3.3125) {\(\vdotss\)};
		\node [style=none] (215) at (3, -3.3125) {\(\vdotss\)};
		\node [style=bn] (216) at (2.625, -2.3125) {};
		\node [style=wn] (217) at (7, -2.3125) {};
		\node [style=wphase] (223) at (7, -1.3125) {\(\phasemat{0}{\frac{g_0+g(\delta)+g(\delta^{\minu 1})}{f_0}}\)};
		\node [style=bphase] (225) at (2.625, -1.3125) {\(\phasemat{0}{\frac{f(\delta)+f(\delta^{\minu 1})}{g(\delta)+g(\delta^{\minu 1}) +g_0}}\)};
		\node [style=none] (226) at (9.625, -2.4375) {\(=\)};
		\node [style=none] (227) at (10.125, -4.8125) {};
		\node [style=none] (228) at (18.75, -4.8125) {};
		\node [style=none] (229) at (18.75, -0.5625) {};
		\node [style=none] (230) at (10.125, -0.5625) {};
		\node [style=bn] (231) at (14.375, -3.3125) {};
		\node [style=none] (232) at (18.75, -2.9375) {};
		\node [style=none] (233) at (18.75, -3.6875) {};
		\node [style=none] (234) at (10.125, -2.9375) {};
		\node [style=none] (235) at (10.125, -3.6875) {};
		\node [style=none] (236) at (16.125, -2.9375) {};
		\node [style=none] (237) at (16.125, -3.6875) {};
		\node [style=none] (238) at (12.625, -2.9375) {};
		\node [style=none] (239) at (12.625, -3.6875) {};
		\node [style=none] (240) at (16.125, -3.3125) {\(\vdotss\)};
		\node [style=none] (241) at (12.625, -3.3125) {\(\vdotss\)};
		\node [style=bn] (242) at (12.25, -2.3125) {};
		\node [style=bn] (243) at (16.625, -2.0625) {};
		\node [style=bphase] (245) at (16.625, -1.125) {\(\phasemat{0}{\frac{f_0}{g_0+g(\delta)+g(\delta^{\minu 1})}}\)};
		\node [style=bphase] (246) at (12.25, -1.3125) {\(\phasemat{0}{\frac{f(\delta)+f(\delta^{\minu 1})}{g(\delta)+g(\delta^{\minu 1}) +g_0}}\)};
		\node [style=none] (247) at (19.25, -2.6875) {\(=\)};
		\node [style=none] (248) at (19.75, -4.5625) {};
		\node [style=none] (249) at (24.75, -4.5625) {};
		\node [style=none] (250) at (24.75, -0.8125) {};
		\node [style=none] (251) at (19.75, -0.8125) {};
		\node [style=bn] (252) at (22.25, -3.0625) {};
		\node [style=none] (253) at (24.75, -2.6875) {};
		\node [style=none] (254) at (24.75, -3.4375) {};
		\node [style=none] (255) at (19.75, -2.6875) {};
		\node [style=none] (256) at (19.75, -3.4375) {};
		\node [style=none] (257) at (23.75, -2.6875) {};
		\node [style=none] (258) at (23.75, -3.4375) {};
		\node [style=none] (259) at (20.75, -2.6875) {};
		\node [style=none] (260) at (20.75, -3.4375) {};
		\node [style=none] (261) at (23.75, -3.0625) {\(\vdotss\)};
		\node [style=none] (262) at (20.75, -3.0625) {\(\vdotss\)};
		\node [style=bphase] (267) at (22.25, -1.8125) {\(\phasemat{a(\delta)}{\frac{f(\delta)+f(\delta^{\minu 1})+f_0}{g(\delta)+g(\delta^{\minu 1}) +g_0}}\)};
		\node [style=bphase] (268) at (5.25, 0.3125) {\(\phasemat{a(\delta)}{0}\)};
		\node [style=bphase] (269) at (14.75, 0.3125) {\(\phasemat{a(\delta)}{0}\)};
		\node [style=bphase] (270) at (4.75, -4.4375) {\(\phasemat{a(\delta)}{0}\)};
		\node [style=bphase] (271) at (14.375, -4.4375) {\(\phasemat{a(\delta)}{0}\)};
		\node [style=none] (304) at (0, 2.0625) {\(=\)};
		\node [style=none] (305) at (-8.75, -0.0625) {};
		\node [style=none] (306) at (-0.625, -0.0625) {};
		\node [style=none] (307) at (-0.625, 4.3125) {};
		\node [style=none] (308) at (-8.75, 4.3125) {};
		\node [style=bn] (309) at (-4.375, 1.4375) {};
		\node [style=none] (310) at (-0.625, 1.8125) {};
		\node [style=none] (311) at (-0.625, 1.0625) {};
		\node [style=none] (312) at (-8.75, 1.8125) {};
		\node [style=none] (313) at (-8.75, 1.0625) {};
		\node [style=none] (314) at (-3.375, 1.8125) {};
		\node [style=none] (315) at (-3.375, 1.0625) {};
		\node [style=none] (316) at (-5.375, 1.8125) {};
		\node [style=none] (317) at (-5.375, 1.0625) {};
		\node [style=none] (318) at (-3.375, 1.4375) {\(\vdotss\)};
		\node [style=none] (319) at (-5.375, 1.4375) {\(\vdotss\)};
		\node [style=bn] (320) at (-6.5, 2.6875) {};
		\node [style=none] (321) at (-2.875, 2.6875) {};
		\node [style=wn] (322) at (-2.875, 2.6875) {};
		\node [style=lhad] (323) at (-2.875, 3.6875) {\(\frac{g(\delta)}{f_0}\)};
		\node [style=lhad] (324) at (-6.5, 3.6875) {\(\frac{f(\delta)}{g(\delta)+g(\delta^{\minu 1}) +g_0}\)};
		\node [style=none] (325) at (-3.875, 3.6875) {};
		\node [style=none] (326) at (-1.875, 3.6875) {};
		\node [style=none] (327) at (-1.75, 3.1875) {};
		\node [style=none] (328) at (-4, 3.1875) {};
		\node [style=none] (329) at (-2.875, 2.6875) {};
		\node [style=wphase] (330) at (-1.75, 2.3125) {\(\phasemat{0}{\frac{g_0}{f_0}}\)};
		\node [style=bphase] (331) at (-4.375, 0.3125) {\(\phasemat{a(\delta)}{0}\)};
		\node [style=none] (332) at (-8.375, 3.6875) {};
		\node [style=none] (333) at (-4.625, 3.6875) {};
		\node [style=none] (334) at (-4.5, 3.1875) {};
		\node [style=none] (335) at (-8.5, 3.1875) {};
		\node [style=none] (336) at (-6.5, 2.6875) {};
		\node [style=none] (337) at (-5.375, 2.3125) {};
		\node [style=none] (338) at (-3.375, 2.3125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (71.center)
			 to (70.center)
			 to (69.center)
			 to (72.center)
			 to cycle;
		\draw (73)
			 to [in=360, out=135] (80.center)
			 to (76.center);
		\draw (73)
			 to [in=0, out=-135] (81.center)
			 to (77.center);
		\draw (73)
			 to [in=180, out=45] (78.center)
			 to [in=180, out=0] (74.center);
		\draw (73)
			 to [in=180, out=-45] (79.center)
			 to (75.center);
		\draw [in=-45, out=105, looseness=0.75] (73) to (111);
		\draw [in=-105, out=75, looseness=0.75] (73) to (112);
		\draw [in=-90, out=15, looseness=0.75] (112) to (114);
		\draw [in=-75, out=165] (112) to (113);
		\draw (119.center)
			 to [in=45, out=0, looseness=0.75] (120.center)
			 to [in=60, out=-135, looseness=0.75] (122.center)
			 to [in=-45, out=120, looseness=0.75] (121.center)
			 to [in=180, out=135, looseness=0.75] (118.center)
			 to [in=180, out=0] cycle;
		\draw (129.center)
			 to [in=45, out=15] (130.center)
			 to [in=30, out=-135, looseness=0.50] (132.center)
			 to [in=-45, out=150, looseness=0.25] (131.center)
			 to [in=180, out=135] (128.center)
			 to [in=180, out=0] cycle;
		\draw [style=background] (135.center)
			 to (134.center)
			 to (133.center)
			 to (136.center)
			 to cycle;
		\draw (137)
			 to [in=360, out=135] (144.center)
			 to (140.center);
		\draw (137)
			 to [in=0, out=-135] (145.center)
			 to (141.center);
		\draw (137)
			 to [in=180, out=45] (142.center)
			 to [in=180, out=0] (138.center);
		\draw (137)
			 to [in=180, out=-45] (143.center)
			 to (139.center);
		\draw [in=-30, out=105, looseness=0.75] (137) to (148);
		\draw [in=-150, out=75, looseness=0.75] (137) to (149);
		\draw (149) to (151);
		\draw (149) to (150);
		\draw [style=background] (203.center)
			 to (202.center)
			 to (201.center)
			 to (204.center)
			 to cycle;
		\draw [style=background] (203.center) to (202.center);
		\draw [style=background] (202.center) to (201.center);
		\draw [style=background] (201.center) to (204.center);
		\draw [style=background] (204.center) to (203.center);
		\draw (205)
			 to [in=360, out=135] (212.center)
			 to (208.center);
		\draw (205)
			 to [in=0, out=-135] (213.center)
			 to (209.center);
		\draw (205)
			 to [in=180, out=45] (210.center)
			 to [in=180, out=0] (206.center);
		\draw (205)
			 to [in=180, out=-45] (211.center)
			 to (207.center);
		\draw [in=-45, out=105] (205) to (216);
		\draw [in=-135, out=75, looseness=0.75] (205) to (217);
		\draw [style=background] (228.center)
			 to (227.center)
			 to (230.center)
			 to (229.center)
			 to cycle;
		\draw [style=background] (229.center) to (228.center);
		\draw [style=background] (228.center) to (227.center);
		\draw [style=background] (227.center) to (230.center);
		\draw [style=background] (230.center) to (229.center);
		\draw (231)
			 to [in=360, out=135] (238.center)
			 to (234.center);
		\draw (231)
			 to [in=0, out=-135] (239.center)
			 to (235.center);
		\draw [in=180, out=45] (231) to (236.center);
		\draw [in=180, out=0] (236.center) to (232.center);
		\draw [in=180, out=-45] (231) to (237.center);
		\draw (237.center) to (233.center);
		\draw [in=-45, out=105] (231) to (242);
		\draw [in=-120, out=75] (231) to (243);
		\draw [style=background] (249.center)
			 to (248.center)
			 to (251.center)
			 to (250.center)
			 to cycle;
		\draw [style=background] (250.center) to (249.center);
		\draw [style=background] (249.center) to (248.center);
		\draw [style=background] (248.center) to (251.center);
		\draw [style=background] (251.center) to (250.center);
		\draw (252)
			 to [in=360, out=135] (259.center)
			 to (255.center);
		\draw (252)
			 to [in=0, out=-135] (260.center)
			 to (256.center);
		\draw (252)
			 to [in=180, out=45] (257.center)
			 to [in=180, out=0] (253.center);
		\draw (252)
			 to [in=180, out=-45] (258.center)
			 to (254.center);
		\draw [style=background] (307.center)
			 to (306.center)
			 to (305.center)
			 to (308.center)
			 to cycle;
		\draw (309)
			 to [in=360, out=135] (316.center)
			 to (312.center);
		\draw (309)
			 to [in=0, out=-135] (317.center)
			 to (313.center);
		\draw (309)
			 to [in=180, out=45] (314.center)
			 to [in=180, out=0] (310.center);
		\draw (309)
			 to [in=180, out=-45] (315.center)
			 to (311.center);
		\draw [in=45, out=0, looseness=0.75] (326.center) to (327.center);
		\draw [in=180, out=135, looseness=0.75] (328.center) to (325.center);
		\draw [in=180, out=0] (325.center) to (326.center);
		\draw (309)
			 to [in=180, out=45] (314.center)
			 to [in=180, out=0] (310.center);
		\draw (325.center)
			 to [in=180, out=0] (326.center)
			 to [in=45, out=0, looseness=0.75] (327.center)
			 to [in=0, out=-135, looseness=0.75] (329.center)
			 to [in=-45, out=180, looseness=0.75] (328.center)
			 to [in=180, out=135, looseness=0.75] cycle;
		\draw [style=background] (308.center) to (307.center);
		\draw (309)
			 to [in=180, out=-45] (315.center)
			 to (311.center);
		\draw (309)
			 to [in=360, out=135] (316.center)
			 to (312.center);
		\draw (309)
			 to [in=0, out=-135] (317.center)
			 to (313.center);
		\draw [style=background] (307.center) to (306.center);
		\draw [style=background] (306.center) to (305.center);
		\draw [style=background] (305.center) to (308.center);
		\draw [in=45, out=0, looseness=0.75] (333.center) to (334.center);
		\draw [in=180, out=135, looseness=0.75] (335.center) to (332.center);
		\draw [in=180, out=0] (332.center) to (333.center);
		\draw (332.center)
			 to [in=180, out=0] (333.center)
			 to [in=45, out=0, looseness=0.75] (334.center)
			 to [in=0, out=-135, looseness=0.25] (336.center)
			 to [in=-45, out=180, looseness=0.25] (335.center)
			 to [in=180, out=135, looseness=0.75] cycle;
		\draw (309)
			 to [in=0, out=105] (337.center)
			 to [in=-90, out=180] (336.center);
		\draw (309)
			 to [in=180, out=75] (338.center)
			 to [in=-90, out=0, looseness=1.25] (329.center);
		\draw [style=ubphase] (331) to (309);
		\draw [style=ubphase] (268) to (73);
		\draw [style=ubphase] (269) to (137);
		\draw [style=ubphase] (271) to (231);
		\draw [style=ubphase] (270) to (205);
		\draw [style=dbphase] (245) to (243);
		\draw [style=dbphase] (267) to (252);
		\draw [style=dbphase] (225) to (216);
		\draw [style=dbphase] (246) to (242);
		\draw [style=dbphase] (173) to (148);
		\draw [style=dwphase] (172) to (151);
		\draw [style=dwphase] (223) to (217);
		\draw [style=dwphase] (200) to (113);
		\draw [style=dwphase] (171) to (150);
		\draw [style=lwphase] (330) to (322);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/dzx/derived/spider_definition_pauli_free_rational_i_new/0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (167) at (-4.25, -1.5625) {};
		\node [style=none] (168) at (-0.75, -1.5625) {};
		\node [style=none] (169) at (-0.75, 1.5625) {};
		\node [style=none] (170) at (-4.25, 1.5625) {};
		\node [style=bn] (171) at (-2.5, -0.6125) {};
		\node [style=none] (172) at (-0.75, -0.2375) {};
		\node [style=none] (173) at (-0.75, -0.9875) {};
		\node [style=none] (174) at (-4.25, -0.2375) {};
		\node [style=none] (175) at (-4.25, -0.9875) {};
		\node [style=none] (176) at (-1.5, -0.2375) {};
		\node [style=none] (177) at (-1.5, -0.9875) {};
		\node [style=none] (178) at (-3.5, -0.2375) {};
		\node [style=none] (179) at (-3.5, -0.9875) {};
		\node [style=none] (180) at (-1.5, -0.6125) {\(\vdotss\)};
		\node [style=none] (181) at (-3.5, -0.6125) {\(\vdotss\)};
		\node [style=bphase] (183) at (-2.5, 0.6875) {\(\phasemat{a(\delta)}{b(\delta)}\)};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (168.center)
			 to (167.center)
			 to (170.center)
			 to (169.center)
			 to [in=90, out=-90] cycle;
		\draw [style=background] (170.center) to (169.center);
		\draw [in=360, out=135] (171) to (178.center);
		\draw (178.center) to (174.center);
		\draw [in=0, out=-135] (171) to (179.center);
		\draw (179.center) to (175.center);
		\draw [in=180, out=45] (171) to (176.center);
		\draw [in=180, out=0] (176.center) to (172.center);
		\draw (171)
			 to [in=180, out=-45] (177.center)
			 to (173.center);
		\draw (171)
			 to [in=180, out=45] (176.center)
			 to [in=180, out=0] (172.center);
		\draw [style=dbphase] (183) to (171);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/dzx/derived_generators/defs/affine_phase/0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (318) at (1.75, -1.1875) {};
		\node [style=none] (319) at (4.75, -1.1875) {};
		\node [style=none] (320) at (4.75, 1.1875) {};
		\node [style=none] (321) at (1.75, 1.1875) {};
		\node [style=bn] (322) at (3.25, -0.0625) {};
		\node [style=none] (323) at (4.75, 0.3125) {};
		\node [style=none] (324) at (4.75, -0.4375) {};
		\node [style=none] (325) at (4.25, 0.3125) {};
		\node [style=none] (326) at (4.25, -0.4375) {};
		\node [style=none] (327) at (2.25, 0.3125) {};
		\node [style=none] (328) at (2.25, -0.4375) {};
		\node [style=bphase] (329) at (3.25, 0.7875) {\(\phasemat{a(\delta)}{b}\)};
		\node [style=none] (333) at (1.75, 0.3125) {};
		\node [style=none] (334) at (1.75, -0.4375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (320.center)
			 to (319.center)
			 to (318.center)
			 to (321.center)
			 to cycle;
		\draw (322)
			 to [in=360, out=135] (327.center)
			 to (333.center);
		\draw (334.center)
			 to (328.center)
			 to [in=-135, out=0] (322);
		\draw (322)
			 to [in=180, out=45] (325.center)
			 to [in=180, out=0] (323.center);
		\draw (322)
			 to [in=180, out=-45] (326.center)
			 to (324.center);
		\draw [style=dbphase] (329) to (322);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/dzx/derived_generators/defs/affine_phase/1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (335) at (6.25, -1.425) {};
		\node [style=none] (336) at (12.75, -1.425) {};
		\node [style=none] (337) at (12.75, 1.45) {};
		\node [style=none] (338) at (6.25, 1.45) {};
		\node [style=bn] (339) at (11.125, -0.175) {};
		\node [style=none] (340) at (12.75, 0.2) {};
		\node [style=none] (341) at (12.75, -0.55) {};
		\node [style=none] (342) at (6.25, 0.2) {};
		\node [style=none] (343) at (6.25, -0.55) {};
		\node [style=none] (344) at (12.125, 0.2) {};
		\node [style=none] (345) at (12.125, -0.55) {};
		\node [style=none] (346) at (10.125, 0.2) {};
		\node [style=none] (347) at (10.125, -0.55) {};
		\node [style=none] (348) at (12.125, -0.175) {\(\vdotss\)};
		\node [style=none] (349) at (10.125, -0.175) {\(\vdotss\)};
		\node [style=bn] (350) at (8, 0.825) {};
		\node [style=lmat] (351) at (9.575, 0.825) {\(a(\delta^{\minu 1})\)};
		\node [style=none] (352) at (10.75, 0.825) {};
		\node [style=bphase] (353) at (6.9, 0.825) {\(\phasemat{1}{0}\)};
		\node [style=bphase] (354) at (11.125, -1.025) {\(\phasemat{0}{b}\)};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (336.center)
			 to (335.center)
			 to (338.center)
			 to (337.center)
			 to cycle;
		\draw [style=background] (337.center) to (336.center);
		\draw [style=background] (336.center) to (335.center);
		\draw [style=background] (335.center) to (338.center);
		\draw [style=background] (338.center) to (337.center);
		\draw (339)
			 to [in=360, out=135] (346.center)
			 to (342.center);
		\draw (339)
			 to [in=0, out=-135] (347.center)
			 to (343.center);
		\draw (339)
			 to [in=180, out=45] (344.center)
			 to (340.center);
		\draw (339)
			 to [in=180, out=-45] (345.center)
			 to (341.center);
		\draw (339)
			 to [in=0, out=-90, looseness=0.75] (352.center)
			 to (350);
		\draw [style=rbphase] (353) to (350);
		\draw [style=ubphase] (354) to (339);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/dzx/derived_generators/defs/affine_phase/2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (166) at (15.75, -1.1875) {};
		\node [style=none] (167) at (18.75, -1.1875) {};
		\node [style=none] (168) at (18.75, 1.1875) {};
		\node [style=none] (169) at (15.75, 1.1875) {};
		\node [style=wn] (170) at (17.25, -0.0625) {};
		\node [style=none] (171) at (18.75, 0.3125) {};
		\node [style=none] (172) at (18.75, -0.4375) {};
		\node [style=none] (175) at (18.25, 0.3125) {};
		\node [style=none] (176) at (18.25, -0.4375) {};
		\node [style=none] (177) at (16.25, 0.3125) {};
		\node [style=none] (178) at (16.25, -0.4375) {};
		\node [style=wphase] (179) at (17.25, 0.7875) {\(\phasemat{a(\delta)}{b}\)};
		\node [style=none] (259) at (15.75, 0.3125) {};
		\node [style=none] (260) at (15.75, -0.4375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (168.center)
			 to (167.center)
			 to (166.center)
			 to (169.center)
			 to cycle;
		\draw (170)
			 to [in=360, out=135] (177.center)
			 to (259.center);
		\draw (260.center)
			 to (178.center)
			 to [in=-135, out=0] (170);
		\draw (170)
			 to [in=180, out=45] (175.center)
			 to [in=180, out=0] (171.center);
		\draw (170)
			 to [in=180, out=-45] (176.center)
			 to (172.center);
		\draw [style=dwphase] (179) to (170);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/dzx/derived_generators/defs/affine_phase/3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (298) at (20.25, -1.425) {};
		\node [style=none] (299) at (26.25, -1.425) {};
		\node [style=none] (300) at (26.25, 1.45) {};
		\node [style=none] (301) at (20.25, 1.45) {};
		\node [style=wn] (302) at (24.625, -0.175) {};
		\node [style=none] (303) at (26.25, 0.2) {};
		\node [style=none] (304) at (26.25, -0.55) {};
		\node [style=none] (305) at (20.25, 0.2) {};
		\node [style=none] (306) at (20.25, -0.55) {};
		\node [style=none] (307) at (25.625, 0.2) {};
		\node [style=none] (308) at (25.625, -0.55) {};
		\node [style=none] (309) at (23.625, 0.2) {};
		\node [style=none] (310) at (23.625, -0.55) {};
		\node [style=none] (311) at (25.625, -0.175) {\(\vdotss\)};
		\node [style=none] (312) at (23.625, -0.175) {\(\vdotss\)};
		\node [style=wn] (313) at (22, 0.825) {};
		\node [style=rmat] (314) at (23.325, 0.825) {\(a(\delta)\)};
		\node [style=none] (315) at (24.25, 0.825) {};
		\node [style=wphase] (316) at (20.9, 0.825) {\(\phasemat{1}{0}\)};
		\node [style=wphase] (317) at (24.625, -1.025) {\(\phasemat{0}{b}\)};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (300.center)
			 to (299.center)
			 to (298.center)
			 to (301.center)
			 to cycle;
		\draw [style=background] (300.center) to (299.center);
		\draw [style=background] (299.center) to (298.center);
		\draw [style=background] (298.center) to (301.center);
		\draw [style=background] (301.center) to (300.center);
		\draw (302)
			 to [in=360, out=135] (309.center)
			 to (305.center);
		\draw (302)
			 to [in=0, out=-135] (310.center)
			 to (306.center);
		\draw (302)
			 to [in=180, out=45] (307.center)
			 to (303.center);
		\draw (302)
			 to [in=180, out=-45] (308.center)
			 to (304.center);
		\draw (302)
			 to [in=0, out=-90, looseness=0.75] (315.center)
			 to (313);
		\draw [style=rwphase] (316) to (313);
		\draw [style=uwphase] (317) to (302);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/dzx/lemmas/fourier_box_arithmetic.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (51) at (-6.5, -1) {};
		\node [style=none] (52) at (-2, -1) {};
		\node [style=none] (53) at (-2, 1) {};
		\node [style=none] (54) at (-6.5, 1) {};
		\node [style=rhad] (61) at (-4.25, 0.5) {\(f(\delta)\)};
		\node [style=none] (62) at (-1.5, 0) {\(=\)};
		\node [style=none] (63) at (-6.5, 0) {};
		\node [style=none] (64) at (-2, 0) {};
		\node [style=rhad] (65) at (-4.25, -0.5) {\(g(\delta)\)};
		\node [style=bn] (66) at (-5.5, 0) {};
		\node [style=bn] (67) at (-3, 0) {};
		\node [style=none] (68) at (-1, -1) {};
		\node [style=none] (69) at (3, -1) {};
		\node [style=none] (70) at (3, 1) {};
		\node [style=none] (71) at (-1, 1) {};
		\node [style=none] (73) at (-1, 0) {};
		\node [style=none] (74) at (3, 0) {};
		\node [style=rhad] (75) at (1, 0) {\(f(\delta)\plus g(\delta)\)};
		\node [style=none] (76) at (4.5, -1) {};
		\node [style=none] (77) at (9.25, -1) {};
		\node [style=none] (78) at (9.25, 1) {};
		\node [style=none] (79) at (4.5, 1) {};
		\node [style=rhad] (80) at (5.75, 0) {\(f(\delta)\)};
		\node [style=none] (81) at (9.75, 0) {\(=\)};
		\node [style=none] (82) at (4.5, 0) {};
		\node [style=none] (83) at (9.25, 0) {};
		\node [style=rhad] (84) at (8, 0) {\(g(\delta)\)};
		\node [style=none] (87) at (10.25, -1) {};
		\node [style=none] (88) at (14.75, -1) {};
		\node [style=none] (89) at (14.75, 1) {};
		\node [style=none] (90) at (10.25, 1) {};
		\node [style=none] (91) at (10.25, 0) {};
		\node [style=none] (92) at (14.75, 0) {};
		\node [style=rhad] (93) at (12.5, 0) {\(\minu f(\delta)g(\delta)\)};
		\node [style=had] (94) at (6.875, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (53.center)
			 to (52.center)
			 to (51.center)
			 to (54.center)
			 to cycle;
		\draw (64.center) to (67);
		\draw [bend right] (67) to (61);
		\draw [bend right] (61) to (66);
		\draw [bend right] (66) to (65);
		\draw [bend right] (65) to (67);
		\draw (66) to (63.center);
		\draw [style=background] (70.center)
			 to (69.center)
			 to (68.center)
			 to (71.center)
			 to cycle;
		\draw (73.center) to (75);
		\draw (75) to (74.center);
		\draw [style=background] (78.center)
			 to (77.center)
			 to (76.center)
			 to (79.center)
			 to cycle;
		\draw [style=background] (88.center)
			 to (87.center)
			 to (90.center)
			 to (89.center)
			 to cycle;
		\draw [style=background] (89.center) to (88.center);
		\draw [style=background] (88.center) to (87.center);
		\draw [style=background] (87.center) to (90.center);
		\draw [style=background] (90.center) to (89.center);
		\draw (91.center) to (93);
		\draw (93) to (92.center);
		\draw (82.center) to (80);
		\draw (80) to (94);
		\draw (94) to (84);
		\draw (84) to (83.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/dzx/lemmas/fourier_box_conjugation.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (63) at (-0.125, -0.5) {};
		\node [style=none] (64) at (4.5, -0.5) {};
		\node [style=none] (65) at (4.5, 0.5) {};
		\node [style=none] (66) at (-0.125, 0.5) {};
		\node [style=none] (67) at (-0.125, 0) {};
		\node [style=none] (68) at (4.5, 0) {};
		\node [style=rmat] (69) at (1.25, 0) {\(h(\delta)\)};
		\node [style=had] (70) at (3, 0) {};
		\node [style=none] (71) at (5.125, 0) {\(=\)};
		\node [style=none] (72) at (10.875, -0.5) {};
		\node [style=none] (73) at (5.75, -0.5) {};
		\node [style=none] (74) at (5.75, 0.5) {};
		\node [style=none] (75) at (10.875, 0.5) {};
		\node [style=none] (76) at (10.875, 0) {};
		\node [style=none] (77) at (5.75, 0) {};
		\node [style=lmat] (78) at (9.25, 0) {\(h(\delta^{\minu 1})\)};
		\node [style=had] (79) at (7.25, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (66.center)
			 to [in=180, out=0] (65.center)
			 to (64.center)
			 to (63.center)
			 to cycle;
		\draw [style=background] (65.center) to (64.center);
		\draw [style=background] (64.center) to (63.center);
		\draw [style=background] (63.center) to (66.center);
		\draw [style=background, in=180, out=0] (66.center) to (65.center);
		\draw (67.center) to (69);
		\draw (69) to (68.center);
		\draw [style=background] (73.center)
			 to (72.center)
			 to (75.center)
			 to (74.center)
			 to cycle;
		\draw [style=background] (74.center) to (73.center);
		\draw [style=background] (73.center) to (72.center);
		\draw [style=background] (72.center) to (75.center);
		\draw [style=background] (75.center) to (74.center);
		\draw (76.center) to (78);
		\draw (78) to (77.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/dzx/lemmas/fourier_transpose.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (72) at (1.375, -0.5) {};
		\node [style=none] (73) at (3.125, -0.5) {};
		\node [style=none] (74) at (3.125, 0.5) {};
		\node [style=none] (75) at (1.375, 0.5) {};
		\node [style=none] (76) at (1.375, 0) {};
		\node [style=none] (77) at (3.125, 0) {};
		\node [style=lhad] (79) at (2.25, 0) {\(g(\delta)\)};
		\node [style=none] (81) at (17.375, -0.75) {};
		\node [style=none] (82) at (20.375, -0.75) {};
		\node [style=none] (83) at (20.375, 0.75) {};
		\node [style=none] (84) at (17.375, 0.75) {};
		\node [style=none] (85) at (17.375, 0) {};
		\node [style=none] (86) at (20.375, 0) {};
		\node [style=rhad] (87) at (19, 0) {\(g(\delta)\)};
		\node [style=none] (88) at (19.75, 0) {};
		\node [style=none] (89) at (18, 0) {};
		\node [style=none] (90) at (19.75, 0.5) {};
		\node [style=none] (91) at (18, 0.5) {};
		\node [style=none] (92) at (18, -0.5) {};
		\node [style=none] (93) at (19.75, -0.5) {};
		\node [style=none] (94) at (12.625, -0.75) {};
		\node [style=none] (95) at (16.375, -0.75) {};
		\node [style=none] (96) at (16.375, 0.75) {};
		\node [style=none] (97) at (12.625, 0.75) {};
		\node [style=none] (98) at (12.625, 0) {};
		\node [style=none] (99) at (16.375, 0) {};
		\node [style=rmat] (100) at (14.25, 0) {\(g(\delta)\)};
		\node [style=none] (101) at (15.75, 0) {};
		\node [style=none] (102) at (13.25, 0) {};
		\node [style=none] (103) at (15.75, 0.5) {};
		\node [style=none] (104) at (13.25, 0.5) {};
		\node [style=none] (105) at (13.25, -0.5) {};
		\node [style=none] (106) at (15.75, -0.5) {};
		\node [style=none] (107) at (16.875, 0) {\(=\)};
		\node [style=had] (108) at (15.375, 0) {};
		\node [style=none] (109) at (7.625, -0.75) {};
		\node [style=none] (110) at (11.625, -0.75) {};
		\node [style=none] (111) at (11.625, 0.75) {};
		\node [style=none] (112) at (7.625, 0.75) {};
		\node [style=none] (113) at (8.375, 0) {};
		\node [style=none] (114) at (11.625, 0) {};
		\node [style=rmat] (115) at (10, 0) {\(g(\delta)\)};
		\node [style=none] (116) at (10.75, 0) {};
		\node [style=none] (117) at (9.25, 0) {};
		\node [style=none] (118) at (10.75, 0.5) {};
		\node [style=none] (119) at (9.25, 0.5) {};
		\node [style=none] (120) at (9.25, -0.5) {};
		\node [style=none] (121) at (10.75, -0.5) {};
		\node [style=none] (122) at (12.125, 0) {\(=\)};
		\node [style=had] (123) at (8.25, 0) {};
		\node [style=none] (124) at (7.625, 0) {};
		\node [style=none] (125) at (4.125, -0.5) {};
		\node [style=none] (126) at (6.625, -0.5) {};
		\node [style=none] (127) at (6.625, 0.5) {};
		\node [style=none] (128) at (4.125, 0.5) {};
		\node [style=none] (129) at (4.125, 0) {};
		\node [style=none] (130) at (6.625, 0) {};
		\node [style=lmat] (131) at (5.75, 0) {\(g(\delta)\)};
		\node [style=had] (132) at (4.625, 0) {};
		\node [style=none] (133) at (7.125, 0) {\(=\)};
		\node [style=none] (134) at (3.625, 0) {\(=\)};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (75.center)
			 to (74.center)
			 to (73.center)
			 to (72.center)
			 to cycle;
		\draw [style=background] (74.center) to (73.center);
		\draw [style=background] (73.center) to (72.center);
		\draw [style=background] (72.center) to (75.center);
		\draw [style=background] (75.center) to (74.center);
		\draw [style=background] (83.center)
			 to (82.center)
			 to (81.center)
			 to (84.center)
			 to cycle;
		\draw [style=background] (83.center) to (82.center);
		\draw [style=background] (82.center) to (81.center);
		\draw [style=background] (81.center) to (84.center);
		\draw [style=background] (84.center) to (83.center);
		\draw (76.center) to (79);
		\draw (79) to (77.center);
		\draw (85.center)
			 to [in=180, out=0, looseness=0.75] (91.center)
			 to (90.center)
			 to [bend left=90, looseness=1.25] (88.center)
			 to (87.center)
			 to (89.center)
			 to [bend right=90, looseness=1.25] (92.center)
			 to (93.center)
			 to [in=180, out=0, looseness=0.75] (86.center);
		\draw [style=background] (94.center)
			 to (97.center)
			 to (96.center)
			 to (95.center)
			 to cycle;
		\draw [style=background] (96.center) to (95.center);
		\draw [style=background] (95.center) to (94.center);
		\draw [style=background] (94.center) to (97.center);
		\draw [style=background] (97.center) to (96.center);
		\draw (98.center)
			 to [in=180, out=0, looseness=0.75] (104.center)
			 to (103.center)
			 to [bend left=90, looseness=1.25] (101.center)
			 to (100.center)
			 to (102.center)
			 to [bend right=90, looseness=1.25] (105.center)
			 to (106.center)
			 to [in=180, out=0, looseness=0.75] (99.center);
		\draw [style=background] (112.center)
			 to (111.center)
			 to (110.center)
			 to (109.center)
			 to cycle;
		\draw [style=background] (111.center) to (110.center);
		\draw [style=background] (110.center) to (109.center);
		\draw [style=background] (109.center) to (112.center);
		\draw [style=background] (112.center) to (111.center);
		\draw [in=180, out=0, looseness=0.75] (113.center) to (119.center);
		\draw (119.center) to (118.center);
		\draw [bend left=90, looseness=1.25] (118.center) to (116.center);
		\draw (116.center) to (115);
		\draw (115) to (117.center);
		\draw [bend right=90, looseness=1.25] (117.center) to (120.center);
		\draw (120.center) to (121.center);
		\draw [in=180, out=0, looseness=0.75] (121.center) to (114.center);
		\draw (124.center) to (113.center);
		\draw [style=background] (127.center)
			 to (126.center)
			 to (125.center)
			 to (128.center)
			 to cycle;
		\draw [style=background] (127.center) to (126.center);
		\draw [style=background] (126.center) to (125.center);
		\draw [style=background] (125.center) to (128.center);
		\draw [style=background] (128.center) to (127.center);
		\draw (129.center) to (131);
		\draw (131) to (130.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/dzx/lemmas/sliding_pauli_free_polynomial_multiplier/0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-8.875, 1) {};
		\node [style=none] (1) at (-6.375, 1) {};
		\node [style=none] (2) at (-6.375, -1) {};
		\node [style=none] (3) at (-8.875, -1) {};
		\node [style=none] (4) at (-8.875, 0) {};
		\node [style=none] (5) at (-6.375, 0) {};
		\node [style=gbn] (6) at (-8.125, 0) {};
		\node [style=gwn] (7) at (-7.125, 0) {};
		\node [style=wphase] (8) at (-7.125,-0.900) {$\phasemat{y}{0}$};
		\node [style=bphase] (9) at (-8.125,0.900) {$\phasemat{x}{X}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (2.center)
			 to (1.center)
			 to (0.center)
			 to (3.center)
			 to [in=180, out=0] cycle;
		\draw [style=thick] (5.center) to (4.center);
		\draw [style=uwphase] (8) to (7);
		\draw [style=dbphase] (9) to (6);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/dzx/lemmas/sliding_pauli_free_polynomial_multiplier/1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (21) at (-4.375, 1.125) {};
		\node [style=none] (22) at (-1.75, 1.125) {};
		\node [style=none] (23) at (-1.75, -1.125) {};
		\node [style=none] (24) at (-4.375, -1.125) {};
		\node [style=none] (25) at (-4.375, -0.125) {};
		\node [style=none] (26) at (-1.75, -0.125) {};
		\node [style=gbn] (27) at (-3.625, -0.125) {};
		\node [style=gwn] (28) at (-2.625, -0.125) {};
		\node [style=wphase] (29) at (-2.625, -1.025) {$\phasemat{y}{0}$};
		\node [style=lbphase] (30) at (-2.625, 0.625) {$\phasemat{x}{X}$};
		\node [style=gbn] (31) at (-3.625, 0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (23.center)
			 to (22.center)
			 to (21.center)
			 to (24.center)
			 to [in=180, out=0] cycle;
		\draw [style=thick] (26.center) to (25.center);
		\draw [style=thick] (31) to (27);
		\draw [style=uwphase] (29) to (28);
		\draw [style=lbphase] (30) to (31);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/dzx/lemmas/sliding_pauli_free_polynomial_multiplier/2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (33) at (0.25, 1.1875) {};
		\node [style=none] (34) at (5, 1.1875) {};
		\node [style=none] (35) at (5, -1.25) {};
		\node [style=none] (36) at (0.25, -1.25) {};
		\node [style=none] (37) at (0.25, -0.1875) {};
		\node [style=none] (38) at (5, -0.1875) {};
		\node [style=gbn] (39) at (1, -0.1875) {};
		\node [style=gwn] (40) at (3.25, -0.1875) {};
		\node [style=wphase] (41) at (3.250, -1.0875) {$\phasemat{y}{0}$};
		\node [style=lwphase] (42) at (3, 0.6875) {$\phasemat{\minu X^{\minu 1}x}{X^{\minu 1}}$};
		\node [style=gwn] (43) at (1, 0.5625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (33.center)
			 to (36.center)
			 to [in=180, out=0] (35.center)
			 to (34.center)
			 to cycle;
		\draw [style=thick] (38.center) to (37.center);
		\draw [style=thick] (43) to (39);
		\draw [style=uwphase] (41) to (40);
		\draw [style=lwphase] (42) to (43);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/dzx/lemmas/sliding_pauli_free_polynomial_multiplier/3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (46) at (7, 1.1875) {};
		\node [style=none] (47) at (13, 1.1875) {};
		\node [style=none] (48) at (13, -1.25) {};
		\node [style=none] (49) at (7, -1.25) {};
		\node [style=none] (50) at (7, -0.1875) {};
		\node [style=none] (51) at (13, -0.1875) {};
		\node [style=gbn] (52) at (12.25, -0.1875) {};
		\node [style=gwn] (53) at (9.75, -0.1875) {};
		\node [style=wphase] (54) at (9.750, -1.0875) {$\phasemat{y}{0}$};
		\node [style=rwphase] (55) at (9.5, 0.6875) {$\phasemat{\minu X^{\minu 1}x + y}{X^{\minu 1}}$};
		\node [style=gwn] (56) at (12.25, 0.5625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (46.center)
			 to (49.center)
			 to [in=180, out=0] (48.center)
			 to (47.center)
			 to cycle;
		\draw [style=thick] (50.center) to (53);
		\draw [style=thick] (53) to (52);
		\draw [style=thick] (52) to (51.center);
		\draw [style=uwphase] (54) to (53);
		\draw [style=rwphase] (55) to (56);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/dzx/lemmas/spider_decomposition/eq0/0.tikz <==
\begin{tikzpicture}
\begin{pgfonlayer}{nodelayer}
		\node [style=none] (339) at (25.25, -2.3125) {};
		\node [style=none] (340) at (32.625, -2.3125) {};
		\node [style=none] (341) at (32.625, 2.3125) {};
		\node [style=none] (342) at (25.25, 2.3125) {};
		\node [style=bn] (343) at (28.375, -1.3625) {};
		\node [style=none] (344) at (32.625, -0.9875) {};
		\node [style=none] (345) at (32.625, -1.7375) {};
		\node [style=none] (346) at (25.25, -0.9875) {};
		\node [style=none] (347) at (25.25, -1.7375) {};
		\node [style=none] (348) at (29.375, -0.9875) {};
		\node [style=none] (349) at (29.375, -1.7375) {};
		\node [style=none] (350) at (27.375, -0.9875) {};
		\node [style=none] (351) at (27.375, -1.7375) {};
		\node [style=none] (352) at (29.375, -1.3625) {\(\vdotss\)};
		\node [style=none] (353) at (27.375, -1.3625) {\(\vdotss\)};
		\node [style=bn] (354) at (26.75, 0.3625) {};
		\node [style=none] (355) at (30, 0.3625) {};
		\node [style=wn] (356) at (30, 0.3625) {};
		\node [style=lhad] (357) at (30, 1.4375) {\(\frac{g(\delta)}{h(0)}\)};
		\node [style=lhad] (358) at (27, 1.4375) {\(\frac{f(\delta)}{k(\delta)}\)};
		\node [style=none] (359) at (29.25, 1.4375) {};
		\node [style=none] (360) at (30.75, 1.4375) {};
		\node [style=none] (361) at (30.75, 0.3625) {};
		\node [style=none] (362) at (29.25, 0.3625) {};
		\node [style=none] (363) at (30, 0.3625) {};
		\node [style=wphase] (364) at (31.35, -0.3125) {\(\phasemat{0}{\frac{k(0)}{h(0)}}\)};
		\node [style=none] (366) at (26.025, 1.4375) {};
		\node [style=none] (367) at (28, 1.4375) {};
		\node [style=none] (368) at (28, 0.3625) {};
		\node [style=none] (369) at (26, 0.3625) {};
		\node [style=none] (370) at (26.75, 0.3625) {};
		\node [style=none] (371) at (27.375, -0.3125) {};
		\node [style=none] (372) at (29.375, -0.3125) {};
\end{pgfonlayer}
\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (341.center)
			 to (340.center)
			 to (339.center)
			 to (342.center)
			 to cycle;
		\draw (343)
			 to [in=360, out=135] (350.center)
			 to (346.center);
		\draw (343)
			 to [in=0, out=-135] (351.center)
			 to (347.center);
		\draw (343)
			 to [in=180, out=45] (348.center)
			 to [in=180, out=0] (344.center);
		\draw (343)
			 to [in=180, out=-45] (349.center)
			 to (345.center);
		\draw [in=180, out=0] (359.center) to (360.center);
		\draw (343)
			 to [in=180, out=45] (348.center)
			 to [in=180, out=0] (344.center);
		\draw (359.center)
			 to [in=180, out=0] (360.center)
			 to [in=0, out=0] (361.center)
			 to (363.center)
			 to (362.center)
			 to [in=180, out=-180, looseness=1.25] cycle;
		\draw [style=background] (342.center) to (341.center);
		\draw (343)
			 to [in=180, out=-45] (349.center)
			 to (345.center);
		\draw (343)
			 to [in=360, out=135] (350.center)
			 to (346.center);
		\draw (343)
			 to [in=0, out=-135] (351.center)
			 to (347.center);
		\draw [style=background] (341.center) to (340.center);
		\draw [style=background] (340.center) to (339.center);
		\draw [style=background] (339.center) to (342.center);
		\draw [in=180, out=0] (366.center) to (367.center);
		\draw (366.center)
			 to [in=180, out=0] (367.center)
			 to [in=0, out=0, looseness=1.25] (368.center)
			 to (370.center)
			 to (369.center)
			 to [in=180, out=180, looseness=1.25] cycle;
		\draw (343)
			 to [in=0, out=105] (371.center)
			 to [in=-60, out=180, looseness=0.75] (370.center);
		\draw (343)
			 to [in=180, out=75] (372.center)
			 to [in=-90, out=0, looseness=1.25] (363.center);
		\draw [style=lwphase] (364) to (356);
\end{pgfonlayer}
\end{tikzpicture}


==> figures/dzx/lemmas/spider_decomposition/eq0/1.tikz <==
\begin{tikzpicture}
\begin{pgfonlayer}{nodelayer}
		\node [style=none] (373) at (33.875, -2.3125) {};
		\node [style=none] (376) at (33.875, 2.3125) {};
		\node [style=bn] (377) at (37.25, -1.3625) {};
		\node [style=none] (380) at (33.875, -0.9875) {};
		\node [style=none] (381) at (33.875, -1.7375) {};
		\node [style=none] (382) at (38.25, -0.9875) {};
		\node [style=none] (383) at (38.25, -1.7375) {};
		\node [style=none] (384) at (36.25, -0.9875) {};
		\node [style=none] (385) at (36.25, -1.7375) {};
		\node [style=none] (386) at (38.25, -1.3625) {\(\vdotss\)};
		\node [style=none] (387) at (36.25, -1.3625) {\(\vdotss\)};
		\node [style=bn] (388) at (35.625, 0.3625) {};
		\node [style=none] (389) at (38.625, 0.3625) {};
		\node [style=wn] (390) at (38.625, 0.3625) {};
		\node [style=lhad] (391) at (38.625, 1.4375) {\(\frac{g(\delta)}{h(0)}\)};
		\node [style=bphase] (392) at (35.625, 1.4375) {\(\phasemat{0}{\frac{h(\delta)-h(0)}{k(\delta)}}\)};
		\node [style=none] (393) at (37.875, 1.4375) {};
		\node [style=none] (394) at (39.375, 1.4375) {};
		\node [style=none] (395) at (39.375, 0.3625) {};
		\node [style=none] (396) at (37.875, 0.3625) {};
		\node [style=none] (397) at (38.625, 0.3625) {};
		\node [style=wphase] (398) at (39.975, -0.3125) {\(\phasemat{0}{\frac{k(0)}{h(0)}}\)};
		\node [style=none] (403) at (35.625, 0.3625) {};
		\node [style=none] (404) at (36.25, -0.3125) {};
		\node [style=none] (405) at (38.25, -0.3125) {};
		\node [style=none] (374) at (41.5, -2.3125) {};
		\node [style=none] (375) at (41.5, 2.3125) {};
		\node [style=none] (378) at (41.5, -0.9875) {};
		\node [style=none] (379) at (41.5, -1.7375) {};
\end{pgfonlayer}
\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (375.center)
			 to (374.center)
			 to (373.center)
			 to (376.center)
			 to cycle;
		\draw (377)
			 to [in=360, out=135] (384.center)
			 to (380.center);
		\draw (377)
			 to [in=0, out=-135] (385.center)
			 to (381.center);
		\draw (377)
			 to [in=180, out=45] (382.center)
			 to [in=180, out=0] (378.center);
		\draw (377)
			 to [in=180, out=-45] (383.center)
			 to (379.center);
		\draw [in=180, out=0] (393.center) to (394.center);
		\draw (377)
			 to [in=180, out=45] (382.center)
			 to [in=180, out=0] (378.center);
		\draw (393.center)
			 to [in=180, out=0] (394.center)
			 to [in=0, out=0] (395.center)
			 to (397.center)
			 to (396.center)
			 to [in=180, out=-180, looseness=1.25] cycle;
		\draw [style=background] (376.center) to (375.center);
		\draw (377)
			 to [in=180, out=-45] (383.center)
			 to (379.center);
		\draw (377)
			 to [in=360, out=135] (384.center)
			 to (380.center);
		\draw (377)
			 to [in=0, out=-135] (385.center)
			 to (381.center);
		\draw [style=background] (375.center) to (374.center);
		\draw [style=background] (374.center) to (373.center);
		\draw [style=background] (373.center) to (376.center);
		\draw (377)
			 to [in=0, out=105] (404.center)
			 to [in=-60, out=180, looseness=0.75] (403.center);
		\draw (377)
			 to [in=180, out=75] (405.center)
			 to [in=-90, out=0, looseness=1.25] (397.center);
		\draw [style=lwphase] (398) to (390);
		\draw [style=dbphase] (392) to (388);
\end{pgfonlayer}
\end{tikzpicture}


==> figures/dzx/lemmas/spider_decomposition/eq0/2.tikz <==
\begin{tikzpicture}
\begin{pgfonlayer}{nodelayer}
		\node [style=none] (407) at (42.75, -2.3125) {};
		\node [style=none] (408) at (50.625, -2.3125) {};
		\node [style=none] (409) at (50.625, 2.3125) {};
		\node [style=none] (410) at (42.75, 2.3125) {};
		\node [style=bn] (411) at (46.625, -1.3625) {};
		\node [style=none] (412) at (50.625, -0.9875) {};
		\node [style=none] (413) at (50.625, -1.7375) {};
		\node [style=none] (414) at (42.75, -0.9875) {};
		\node [style=none] (415) at (42.75, -1.7375) {};
		\node [style=none] (416) at (47.625, -0.9875) {};
		\node [style=none] (417) at (47.625, -1.7375) {};
		\node [style=none] (418) at (45.625, -0.9875) {};
		\node [style=none] (419) at (45.625, -1.7375) {};
		\node [style=none] (420) at (47.625, -1.3625) {\(\vdotss\)};
		\node [style=none] (421) at (45.625, -1.3625) {\(\vdotss\)};
		\node [style=bn] (422) at (44.5, 0.4875) {};
		\node [style=none] (423) at (47.325, 0.4875) {};
		\node [style=wn] (424) at (47.75, -0.2625) {};
		\node [style=lhad] (425) at (47.325, 1.4875) {\(\frac{g(\delta)}{h(0)}\)};
		\node [style=bphase] (426) at (44.5, 1.4875) {\(\phasemat{0}{\frac{h(\delta)-h(0)}{k(\delta)}}\)};
		\node [style=none] (427) at (46.575, 1.4875) {};
		\node [style=none] (428) at (48.075, 1.4875) {};
		\node [style=none] (429) at (48.075, 0.4875) {};
		\node [style=none] (430) at (46.575, 0.4875) {};
		\node [style=none] (431) at (47.325, 0.4875) {};
		\node [style=wphase] (432) at (49.35, -0.2875) {\(\phasemat{0}{\frac{k(0)}{h(0)}}\)};
		\node [style=none] (433) at (44.5, 0.4875) {};
		\node [style=none] (434) at (45.625, -0.3125) {};
		\node [style=wn] (437) at (47.325, 0.4875) {};
		\node [style=wn] (438) at (47.05, -0.2625) {};
\end{pgfonlayer}
\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (409.center)
			 to (408.center)
			 to (407.center)
			 to (410.center)
			 to cycle;
		\draw (411)
			 to [in=360, out=135] (418.center)
			 to (414.center);
		\draw (411)
			 to [in=0, out=-135] (419.center)
			 to (415.center);
		\draw (411)
			 to [in=180, out=45] (416.center)
			 to [in=180, out=0] (412.center);
		\draw (411)
			 to [in=180, out=-45] (417.center)
			 to (413.center);
		\draw [in=180, out=0] (427.center) to (428.center);
		\draw (411)
			 to [in=180, out=45] (416.center)
			 to [in=180, out=0] (412.center);
		\draw (427.center)
			 to [in=180, out=0] (428.center)
			 to [in=0, out=0] (429.center)
			 to (431.center)
			 to (430.center)
			 to [in=180, out=-180, looseness=1.25] cycle;
		\draw [style=background] (410.center) to (409.center);
		\draw (411)
			 to [in=180, out=-45] (417.center)
			 to (413.center);
		\draw (411)
			 to [in=360, out=135] (418.center)
			 to (414.center);
		\draw (411)
			 to [in=0, out=-135] (419.center)
			 to (415.center);
		\draw [style=background] (409.center) to (408.center);
		\draw [style=background] (408.center) to (407.center);
		\draw [style=background] (407.center) to (410.center);
		\draw (411)
			 to [in=0, out=105] (434.center)
			 to [in=-60, out=180, looseness=0.75] (433.center);
		\draw [style=lwphase] (432) to (424);
		\draw [style=dbphase] (426) to (422);
		\draw (411) to (438);
		\draw (438) to (437);
		\draw (438) to (424);
\end{pgfonlayer}
\end{tikzpicture}


==> figures/dzx/lemmas/spider_decomposition/eq1/0.tikz <==
\begin{tikzpicture}
\begin{pgfonlayer}{nodelayer}
		\node [style=none] (546) at (26, -2.3125) {};
		\node [style=none] (547) at (33.625, -2.3125) {};
		\node [style=none] (548) at (33.625, 2.3125) {};
		\node [style=none] (549) at (26, 2.3125) {};
		\node [style=bn] (550) at (29.875, -1.3625) {};
		\node [style=none] (551) at (33.625, -0.9875) {};
		\node [style=none] (552) at (33.625, -1.7375) {};
		\node [style=none] (553) at (26, -0.9875) {};
		\node [style=none] (554) at (26, -1.7375) {};
		\node [style=none] (555) at (30.875, -0.9875) {};
		\node [style=none] (556) at (30.875, -1.7375) {};
		\node [style=none] (557) at (28.875, -0.9875) {};
		\node [style=none] (558) at (28.875, -1.7375) {};
		\node [style=none] (559) at (30.875, -1.3625) {\(\vdotss\)};
		\node [style=none] (560) at (28.875, -1.3625) {\(\vdotss\)};
		\node [style=bn] (561) at (27.75, 0.3625) {};
		\node [style=none] (562) at (31.075, 0.4875) {};
		\node [style=wn] (563) at (31.05, -0.2625) {};
		\node [style=bphase] (564) at (27.75, 1.4375) {\(\phasemat{0}{\frac{h(\delta)-h(0)}{k(\delta)}}\)};
		\node [style=none] (565) at (31.075, 0.4875) {};
		\node [style=wphase] (566) at (32.4, -0.2875) {\(\phasemat{0}{\frac{k(0)}{h(0)}}\)};
		\node [style=none] (567) at (27.75, 0.3625) {};
		\node [style=none] (568) at (28.875, -0.3125) {};
		\node [style=wn] (570) at (31.075, 0.4875) {};
		\node [style=wn] (571) at (30.3, -0.2625) {};
		\node [style=wphase] (572) at (31.075, 1.4375) {\(\phasemat{0}{\frac{k(\delta)-k(0)}{h(0)}}\)};
\end{pgfonlayer}
\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (548.center)
			 to (547.center)
			 to (546.center)
			 to (549.center)
			 to cycle;
		\draw (550)
			 to [in=360, out=135] (557.center)
			 to (553.center);
		\draw (550)
			 to [in=0, out=-135] (558.center)
			 to (554.center);
		\draw (550)
			 to [in=180, out=45] (555.center)
			 to [in=180, out=0] (551.center);
		\draw (550)
			 to [in=180, out=-45] (556.center)
			 to (552.center);
		\draw (550)
			 to [in=180, out=45] (555.center)
			 to [in=180, out=0] (551.center);
		\draw [style=background] (549.center) to (548.center);
		\draw (550)
			 to [in=180, out=-45] (556.center)
			 to (552.center);
		\draw (550)
			 to [in=360, out=135] (557.center)
			 to (553.center);
		\draw (550)
			 to [in=0, out=-135] (558.center)
			 to (554.center);
		\draw [style=background] (548.center) to (547.center);
		\draw [style=background] (547.center) to (546.center);
		\draw [style=background] (546.center) to (549.center);
		\draw (550)
			 to [in=0, out=105] (568.center)
			 to [in=-60, out=180, looseness=0.75] (567.center);
		\draw [style=lwphase] (566) to (563);
		\draw [style=dbphase] (564) to (561);
		\draw (550) to (571);
		\draw (571) to (570);
		\draw (571) to (563);
		\draw [style=dwphase] (572) to (570);
\end{pgfonlayer}
\end{tikzpicture}


==> figures/dzx/lemmas/spider_decomposition/eq1/1.tikz <==
\begin{tikzpicture}
\begin{pgfonlayer}{nodelayer}
		\node [style=none] (473) at (40.875, 2.0625) {};
		\node [style=none] (474) at (34.875, 2.0625) {};
		\node [style=bn] (486) at (36.625, 0.1125) {};
		\node [style=bphase] (489) at (36.625, 1.1875) {\(\phasemat{0}{\frac{h(\delta)-h(0)}{k(\delta)}}\)};
		\node [style=none] (492) at (36.625, 0.1125) {};
		\node [style=wphase] (497) at (39.5, 1.1875) {\(\phasemat{0}{\frac{k(\delta)}{h(0)}}\)};
		\node [style=wn] (499) at (39.5, 0.1125) {};
		\node [style=none] (471) at (34.875, -2.0625) {};
		\node [style=none] (472) at (40.875, -2.0625) {};
		\node [style=bn] (475) at (38, -1.1125) {};
		\node [style=none] (476) at (40.875, -0.7375) {};
		\node [style=none] (477) at (40.875, -1.4875) {};
		\node [style=none] (478) at (34.875, -0.7375) {};
		\node [style=none] (479) at (34.875, -1.4875) {};
		\node [style=none] (480) at (39, -0.7375) {};
		\node [style=none] (481) at (39, -1.4875) {};
		\node [style=none] (482) at (37, -0.7375) {};
		\node [style=none] (483) at (37, -1.4875) {};
		\node [style=none] (484) at (39, -1.1125) {\(\vdotss\)};
		\node [style=none] (485) at (37, -1.1125) {\(\vdotss\)};
		\node [style=none] (493) at (37, -0.3125) {};
		\node [style=none] (498) at (39, -0.3125) {};
\end{pgfonlayer}
\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (473.center)
			 to (472.center)
			 to (471.center)
			 to (474.center)
			 to cycle;
		\draw (475)
			 to [in=360, out=135] (482.center)
			 to (478.center);
		\draw (475)
			 to [in=0, out=-135] (483.center)
			 to (479.center);
		\draw (475)
			 to [in=180, out=45] (480.center)
			 to [in=180, out=0] (476.center);
		\draw (475)
			 to [in=180, out=-45] (481.center)
			 to (477.center);
		\draw (475)
			 to [in=180, out=45] (480.center)
			 to [in=180, out=0] (476.center);
		\draw [style=background] (474.center) to (473.center);
		\draw (475)
			 to [in=180, out=-45] (481.center)
			 to (477.center);
		\draw (475)
			 to [in=360, out=135] (482.center)
			 to (478.center);
		\draw (475)
			 to [in=0, out=-135] (483.center)
			 to (479.center);
		\draw [style=background] (473.center) to (472.center);
		\draw [style=background] (472.center) to (471.center);
		\draw [style=background] (471.center) to (474.center);
		\draw (475)
			 to [in=0, out=105] (493.center)
			 to [in=-60, out=180, looseness=0.75] (492.center);
		\draw [style=dbphase] (489) to (486);
		\draw [in=-180, out=75] (475) to (498.center);
		\draw [in=-120, out=0] (498.center) to (499);
		\draw [style=dwphase] (497) to (499);
\end{pgfonlayer}
\end{tikzpicture}


==> figures/dzx/lemmas/spider_decomposition/eq1/2.tikz <==
\begin{tikzpicture}
\begin{pgfonlayer}{nodelayer}
		\node [style=none] (500) at (42.125, -2.0625) {};
		\node [style=none] (501) at (47.875, -2.0625) {};
		\node [style=none] (502) at (47.875, 2.0625) {};
		\node [style=none] (503) at (42.125, 2.0625) {};
		\node [style=bn] (504) at (45.25, -1.1125) {};
		\node [style=none] (505) at (47.875, -0.7375) {};
		\node [style=none] (506) at (47.875, -1.4875) {};
		\node [style=none] (507) at (42.125, -0.7375) {};
		\node [style=none] (508) at (42.125, -1.4875) {};
		\node [style=none] (509) at (46.25, -0.7375) {};
		\node [style=none] (510) at (46.25, -1.4875) {};
		\node [style=none] (511) at (44.25, -0.7375) {};
		\node [style=none] (512) at (44.25, -1.4875) {};
		\node [style=none] (513) at (46.25, -1.1125) {\(\vdotss\)};
		\node [style=none] (514) at (44.25, -1.1125) {\(\vdotss\)};
		\node [style=bn] (515) at (43.875, 0.1125) {};
		\node [style=bphase] (516) at (43.875, 1.1875) {\(\phasemat{0}{\frac{h(\delta)-h(0)}{k(\delta)}}\)};
		\node [style=none] (517) at (43.875, 0.1125) {};
		\node [style=none] (518) at (44.25, -0.3125) {};
		\node [style=bphase] (519) at (46.625, 1.1875) {\(\frac{h(0)}{k(\delta)}\)};
		\node [style=none] (520) at (46.25, -0.3125) {};
		\node [style=bn] (521) at (46.625, 0.1125) {};
\end{pgfonlayer}
\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (502.center)
			 to (501.center)
			 to (500.center)
			 to (503.center)
			 to cycle;
		\draw (504)
			 to [in=360, out=135] (511.center)
			 to (507.center);
		\draw (504)
			 to [in=0, out=-135] (512.center)
			 to (508.center);
		\draw (504)
			 to [in=180, out=45] (509.center)
			 to [in=180, out=0] (505.center);
		\draw (504)
			 to [in=180, out=-45] (510.center)
			 to (506.center);
		\draw (504)
			 to [in=180, out=45] (509.center)
			 to [in=180, out=0] (505.center);
		\draw [style=background] (503.center) to (502.center);
		\draw (504)
			 to [in=180, out=-45] (510.center)
			 to (506.center);
		\draw (504)
			 to [in=360, out=135] (511.center)
			 to (507.center);
		\draw (504)
			 to [in=0, out=-135] (512.center)
			 to (508.center);
		\draw [style=background] (502.center) to (501.center);
		\draw [style=background] (501.center) to (500.center);
		\draw [style=background] (500.center) to (503.center);
		\draw (504)
			 to [in=0, out=105] (518.center)
			 to [in=-60, out=180, looseness=0.75] (517.center);
		\draw [style=dbphase] (516) to (515);
		\draw [in=-180, out=75] (504) to (520.center);
		\draw [in=-120, out=0] (520.center) to (521);
		\draw [style=dbphase] (519) to (521);
\end{pgfonlayer}
\end{tikzpicture}


==> figures/dzx/lemmas/spider_decomposition/eq1/3.tikz <==
\begin{tikzpicture}
\begin{pgfonlayer}{nodelayer}
		\node [style=none] (597) at (49.125, -1.5625) {};
		\node [style=none] (598) at (52.125, -1.5625) {};
		\node [style=none] (599) at (52.125, 1.5625) {};
		\node [style=none] (600) at (49.125, 1.5625) {};
		\node [style=bn] (601) at (50.625, -0.6125) {};
		\node [style=none] (602) at (52.125, -0.2375) {};
		\node [style=none] (603) at (52.125, -0.9875) {};
		\node [style=none] (604) at (49.125, -0.2375) {};
		\node [style=none] (605) at (49.125, -0.9875) {};
		\node [style=none] (606) at (51.625, -0.2375) {};
		\node [style=none] (607) at (51.625, -0.9875) {};
		\node [style=none] (608) at (49.625, -0.2375) {};
		\node [style=none] (609) at (49.625, -0.9875) {};
		\node [style=none] (610) at (51.625, -0.6125) {\(\vdotss\)};
		\node [style=none] (611) at (49.625, -0.6125) {\(\vdotss\)};
		\node [style=bphase] (613) at (50.625, 0.6875) {\(\phasemat{0}{b(\delta)}\)};
\end{pgfonlayer}
\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (599.center)
			 to (598.center)
			 to (597.center)
			 to (600.center)
			 to cycle;
		\draw (601)
			 to [in=360, out=135] (608.center)
			 to (604.center);
		\draw (601)
			 to [in=0, out=-135] (609.center)
			 to (605.center);
		\draw (601)
			 to [in=180, out=45] (606.center)
			 to [in=180, out=0] (602.center);
		\draw (601)
			 to [in=180, out=-45] (607.center)
			 to (603.center);
		\draw (601)
			 to [in=180, out=45] (606.center)
			 to [in=180, out=0] (602.center);
		\draw [style=background] (600.center) to (599.center);
		\draw (601)
			 to [in=180, out=-45] (607.center)
			 to (603.center);
		\draw (601)
			 to [in=360, out=135] (608.center)
			 to (604.center);
		\draw (601)
			 to [in=0, out=-135] (609.center)
			 to (605.center);
		\draw [style=background] (599.center) to (598.center);
		\draw [style=background] (598.center) to (597.center);
		\draw [style=background] (597.center) to (600.center);
		\draw [style=dbphase] (613) to (601);
\end{pgfonlayer}
\end{tikzpicture}


==> figures/dzx/lemmas/zero_scalar_axiom/0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0.5, 0.75) {};
		\node [style=none] (1) at (5.75, 0.75) {};
		\node [style=none] (2) at (5.75, -0.75) {};
		\node [style=none] (3) at (0.5, -0.75) {};
		\node [style=bn] (5) at (4.25, 0) {};
		\node [style=none] (6) at (5.75, 0) {};
		\node [style=bphase] (7) at (2, 0) {\(\phasemat{a(\delta)}{z(\delta)}\)};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (2.center)
			 to (1.center)
			 to (0.center)
			 to (3.center)
			 to cycle;
		\draw (5) to (6.center);
		\draw [style=rbphase] (7) to (5);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/dzx/lemmas/zero_scalar_axiom/1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (8) at (7.125, 0.75) {};
		\node [style=none] (9) at (13, 0.75) {};
		\node [style=none] (10) at (13, -0.75) {};
		\node [style=none] (11) at (7.125, -0.75) {};
		\node [style=wn] (12) at (11.125, 0) {};
		\node [style=none] (13) at (13, 0) {};
		\node [style=wphase] (14) at (9, 0) {\(\phasemat{\frac{\minu a(\delta)}{z(\delta)}}{z(\delta)^{\minu 1}}\)};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (10.center)
			 to (9.center)
			 to (8.center)
			 to (11.center)
			 to cycle;
		\draw (12) to (13.center);
		\draw [style=rwphase] (14) to (12);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/dzx/scalable/hedge/4.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (248) at (30, 1.4) {};
		\node [style=none] (249) at (32, 1.4) {};
		\node [style=none] (250) at (32, -1.4) {};
		\node [style=none] (251) at (30, -1.4) {};
		\node [style=none] (252) at (32, 0.875) {};
		\node [style=none] (253) at (30, 0.875) {};
		\node [style=bn] (254) at (31, 0.875) {};
		\node [style=none] (255) at (32, -0.875) {};
		\node [style=none] (256) at (30, -0.875) {};
		\node [style=bn] (257) at (31, -0.875) {};
		\node [style=dhad] (258) at (31, 0.05) {\(\bar G_{j,k}\)};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (250.center)
			 to (249.center)
			 to (248.center)
			 to (251.center)
			 to cycle;
		\draw (253.center) to (254);
		\draw (254) to (252.center);
		\draw (254) to (258);
		\draw (258) to (257);
		\draw (257) to (256.center);
		\draw (257) to (255.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/dzx/scalable/hedge/6.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (248) at (30, 1.4) {};
		\node [style=none] (249) at (32, 1.4) {};
		\node [style=none] (250) at (32, -1.4) {};
		\node [style=none] (251) at (30, -1.4) {};
		\node [style=none] (252) at (32, 0.875) {};
		\node [style=none] (253) at (30, 0.875) {};
		\node [style=bn] (254) at (31, 0.875) {};
		\node [style=none] (255) at (32, -0.875) {};
		\node [style=none] (256) at (30, -0.875) {};
		\node [style=bn] (257) at (31, -0.875) {};
		\node [style=dhad] (258) at (31, 0.05) {\(G_{k,j}\)};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (250.center)
			 to (249.center)
			 to (248.center)
			 to (251.center)
			 to cycle;
		\draw (253.center) to (254);
		\draw (254) to (252.center);
		\draw (254) to (258);
		\draw (258) to (257);
		\draw (257) to (256.center);
		\draw (257) to (255.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/gsa_completeness/scalable_results/lemmas/scalable_arrow_phase/proof/eq0/0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.5, 0) {};
		\node [style=rmat] (1) at (-0.5, 0) {$0$};
		\node [style=bn] (2) at (0.5, 0) {};
		\node [style=none] (3) at (1.5, 0) {};
		\node [style=bphase] (6) at (0.5, 0.9) {$\phasemat{x}{y}$};
		\node [style=none] (7) at (-1, 1) {};
		\node [style=none] (8) at (1.5, 1) {};
		\node [style=none] (9) at (1.5, -0.5) {};
		\node [style=none] (10) at (-1, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (7.center) to (8.center) to (9.center) to (10.center) to cycle;
		\draw (0.center) to (3.center);
		\draw [style=dbphase] (6) to (2);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/gsa_completeness/scalable_results/lemmas/scalable_arrow_phase/proof/eq1/3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (42) at (-1.625, 0) {};
		\node [style=none] (43) at (0.875, 0) {};
		\node [style=gbn] (44) at (-0.875, 0) {};
		\node [style=wn] (45) at (0.125, 0) {};
		\node [style=none] (46) at (-1.375, 0) {};
		\node [style=none] (bg0) at (-1.625, 0.5) {};
		\node [style=none] (bg1) at (0.875, 0.5) {};
		\node [style=none] (bg2) at (0.875, -0.5) {};
		\node [style=none] (bg3) at (-1.625, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (bg0.center)
			 to (bg1.center)
			 to (bg2.center)
			 to (bg3.center)
			 to cycle;
		\draw (43.center) to (45);
		\draw [style=thick] (42.center)
			 to [in=180, out=0] (46.center)
			 to [in=180, out=0] (44);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/salr/beh/deltaplusoneinverse.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (3.475, -0.75) {};
		\node [style=none] (1) at (0.5, -0.75) {};
		\node [style=none] (2) at (0.5, 0.75) {};
		\node [style=none] (3) at (3.475, 0.75) {};
		\node [style=none] (4) at (3.475, -0.125) {};
		\node [style=none] (5) at (0.5, -0.125) {};
		\node [style=bn] (6) at (2.85, -0.125) {};
		\node [style=wn] (7) at (1.125, -0.125) {};
		\node [style=lmat] (8) at (2, 0.25) {\(\delta\)};
		\node [style=none] (9) at (2, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (1.center)
			 to (0.center)
			 to (3.center)
			 to (2.center)
			 to cycle;
		\draw [style=background] (2.center) to (1.center);
		\draw [style=background] (1.center) to (0.center);
		\draw [style=background] (0.center) to (3.center);
		\draw [style=background] (3.center) to (2.center);
		\draw (4.center) to (6);
		\draw (7) to (5.center);
		\draw (7)
			 to [in=180, out=45] (8.center)
			 to [in=135, out=0] (6);
		\draw (6)
			 to [in=0, out=-135] (9.center)
			 to [in=-45, out=180] (7);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/stab/core/graph_state_example/0.tikz <==
\begin{tikzpicture}
\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (12.25, 2) {};
		\node [style=none] (1) at (12.25, -2) {};
		\node [style=none] (2) at (18.25, -2) {};
		\node [style=none] (3) at (18.25, 2) {};
		\node [style=bn] (4) at (14.25, 1.25) {};
		\node [style=bn] (5) at (14.25, -0.75) {};
		\node [style=bn] (6) at (15.75, 0.25) {};
		\node [style=bn] (7) at (12.75, 0.25) {};
		\node [style=had] (8) at (13.5, 0.75) {\(a\)};
		\node [style=had] (9) at (15, 0.75) {\(d\)};
		\node [style=had] (10) at (15, -0.25) {\(c\)};
		\node [style=had] (11) at (13.5, -0.25) {\(b\)};
		\node [style=none] (13) at (14.75, 1.75) {};
		\node [style=bn] (19) at (15.75, 0.25) {};
		\node [style=none] (41) at (16.5, 0.25) {};
		\node [style=none] (44) at (16.25, 1) {};
		\node [style=none] (45) at (13.25, -1.75) {};
		\node [style=none] (46) at (15.5, -1.75) {};
		\node [style=none] (47) at (15.5, 1.75) {};
		\node [style=none] (49) at (14.75, -1.25) {};
		\node [style=none] (50) at (16.5, -0.5) {};
		\node [style=none] (51) at (16.5, 1) {};
		\node [style=none] (52) at (16.25, -0.5) {};
		\node [style=none] (53) at (15.5, -1.25) {};
		\node [style=none] (54) at (16.5, -1.25) {};
		\node [style=none] (55) at (16.25, -1.25) {};
		\node [style=none] (56) at (17.5, -0.125) {};
		\node [style=none] (57) at (18.25, -0.125) {};
		\node [style=none] (56A) at (17.5, -0.125) {};
		\node [style=none] (57A) at (18.25, -0.125) {};
		\node [style=none] (56B) at (17.5, -0.125) {};
		\node [style=none] (57B) at (18.25, -0.125) {};
		\node [style=none] (56C) at (17.5, -0.125) {};
		\node [style=none] (57C) at (18.25, -0.125) {};
		\node [style=none] (56D) at (17.5, -0.125) {};
		\node [style=none] (57D) at (18.25, -0.125) {};
		\node [style=none] (58) at (17.45, -0.125) {};
		\node [style=none] (59) at (18.25, -0.125) {};
\end{pgfonlayer}
\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (3.center)
			 to (2.center)
			 to (1.center)
			 to (0.center)
			 to cycle;
		\draw (7) to (4);
		\draw (4) to (6);
		\draw (6) to (5);
		\draw (5) to (7);
		\draw (4)
			 to [in=-180, out=90, looseness=1.25] (13.center)
			 to (47.center)
			 to [in=180, out=0, looseness=1.25] (44.center)
			 to (51.center)
			 to [in=150, out=0, looseness=0.75] (56A.center)
			 to (57A.center);
		\draw (19)
			 to (41.center)
			 to [in=165, out=0] (56B.center)
			 to (57B.center);
		\draw (5)
			 to [in=180, out=-90, looseness=1.25] (49.center)
			 to (53.center)
			 to [in=-180, out=0, looseness=1.25] (52.center)
			 to (50.center)
			 to [in=195, out=0] (56C.center)
			 to (57C.center);
		\draw (7)
			 to [in=180, out=-90, looseness=0.75] (45.center)
			 to [in=180, out=0, looseness=0.75] (46.center)
			 to [in=-180, out=0, looseness=1.50] (55.center)
			 to (54.center)
			 to [in=-150, out=0, looseness=0.75] (56D.center)
			 to (57D.center);
		\draw [style=thick] (58.center) to (59.center);
\end{pgfonlayer}
\end{tikzpicture}


==> figures/stab/core/graph_state_example/1.tikz <==
\begin{tikzpicture}
\begin{pgfonlayer}{nodelayer}
		\node [style=none] (60) at (19.25, 2) {};
		\node [style=none] (61) at (19.25, -2) {};
		\node [style=none] (62) at (26.75, -2) {};
		\node [style=none] (63) at (26.75, 2) {};
		\node [style=none] (64) at (26.75, 0) {};
		\node [style=gbn] (65) at (25.75, 0) {};
		\node [style=bphase] (66) at (22.25, 0) {\(\phasemat{0 \\ 0 \\ 0 \\ 0}{0 & d & 0 & a \\ d & 0 & c & 0 \\ 0 & c & 0 & b \\ a & 0 & b & 0}\)};
\end{pgfonlayer}
\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (63.center)
			 to (62.center)
			 to (61.center)
			 to (60.center)
			 to cycle;
		\draw [style=thick] (65) to (64.center);
		\draw [style=rbphase] (66) to (65);
\end{pgfonlayer}
\end{tikzpicture}


==> figures/stab/core/graphlike_state_example/0.tikz <==
\begin{tikzpicture}
\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (12.25, 2) {};
		\node [style=none] (1) at (12.25, -2) {};
		\node [style=none] (2) at (18.25, -2) {};
		\node [style=none] (3) at (18.25, 2) {};
		\node [style=bn] (5) at (14.25, -0.75) {};
		\node [style=bn] (6) at (15.75, 0.25) {};
		\node [style=bn] (7) at (12.75, 0.25) {};
		\node [style=had] (8) at (13.5, 0.75) {\(a\)};
		\node [style=had] (9) at (15, 0.75) {\(d\)};
		\node [style=had] (10) at (15, -0.25) {\(c\)};
		\node [style=had] (11) at (13.5, -0.25) {\(b\)};
		\node [style=bn] (19) at (15.75, 0.25) {};
		\node [style=none] (41) at (16.5, 0.25) {};
		\node [style=none] (45) at (13.25, -1.75) {};
		\node [style=none] (46) at (15.5, -1.75) {};
		\node [style=none] (49) at (14.75, -1.25) {};
		\node [style=none] (50) at (16.5, -0.5) {};
		\node [style=none] (52) at (16.25, -0.5) {};
		\node [style=none] (53) at (15.5, -1.25) {};
		\node [style=none] (54) at (16.5, -1.25) {};
		\node [style=none] (55) at (16.25, -1.25) {};
		\node [style=none] (56) at (17.5, -0.125) {};
		\node [style=none] (57) at (18.25, -0.125) {};
		\node [style=none] (56B) at (17.5, -0.125) {};
		\node [style=none] (57B) at (18.25, -0.125) {};
		\node [style=none] (56C) at (17.5, -0.125) {};
		\node [style=none] (57C) at (18.25, -0.125) {};
		\node [style=none] (56D) at (17.5, -0.125) {};
		\node [style=none] (57D) at (18.25, -0.125) {};
		\node [style=none] (58) at (17.45, -0.125) {};
		\node [style=none] (59) at (18.25, -0.125) {};
		\node [style=none] (68) at (14.25, 1) {};
\end{pgfonlayer}
\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (3.center)
			 to (2.center)
			 to (1.center)
			 to (0.center)
			 to cycle;
		\draw (6) to (5);
		\draw (5) to (7);
		\draw (19)
			 to (41.center)
			 to [in=165, out=0] (56B.center)
			 to (57B.center);
		\draw (5)
			 to [in=180, out=-90, looseness=1.25] (49.center)
			 to (53.center)
			 to [in=-180, out=0, looseness=1.25] (52.center)
			 to (50.center)
			 to [in=195, out=0] (56C.center)
			 to (57C.center);
		\draw (7)
			 to [in=180, out=-90, looseness=0.75] (45.center)
			 to [in=180, out=0, looseness=0.75] (46.center)
			 to [in=-180, out=0, looseness=1.50] (55.center)
			 to (54.center)
			 to [in=-150, out=0, looseness=0.75] (56D.center)
			 to (57D.center);
		\draw [style=thick] (58.center) to (59.center);
		\draw (7)
			 to [in=-180, out=30, looseness=0.75] (68.center)
			 to [in=150, out=0, looseness=0.75] (19);
\end{pgfonlayer}
\end{tikzpicture}


==> figures/stab/core/graphlike_state_example/1.tikz <==
\begin{tikzpicture}
\begin{pgfonlayer}{nodelayer}
		\node [style=none] (60) at (19.25, 2) {};
		\node [style=none] (61) at (19.25, -2) {};
		\node [style=none] (62) at (29, -2) {};
		\node [style=none] (63) at (29, 2) {};
		\node [style=none] (64) at (26.75, 0) {};
		\node [style=gbn] (65) at (25.75, 0) {};
		\node [style=bphase] (66) at (22.25, 0) {\(\phasemat{0 \\ 0 \\ 0 \\ 0}{0 & d & 0 & a \\ d & 0 & c & 0 \\ 0 & c & 0 & b \\ a & 0 & b & 0}\)};
		\node [style=none] (69) at (27.5, -0.5) {};
		\node [style=none] (70) at (29, -0.5) {};
		\node [style=none] (71) at (26.5, 0) {};
		\node [style=none] (72) at (26.75, 0) {};
		\node [style=none] (73) at (27.5, 0.5) {};
		\node [style=bn] (74) at (27.5, 0.5) {};
		\node [style=wirelable] (75) at (26.325, 0.25) {\(4\)};
		\node [style=wirelable] (76) at (28.25, -0.25) {\(3\)};
\end{pgfonlayer}
\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (63.center)
			 to (62.center)
			 to (61.center)
			 to (60.center)
			 to cycle;
		\draw [style=thick] (65)
			 to (64.center)
			 to [in=-180, out=0] (69.center)
			 to (70.center);
		\draw [style=rbphase] (66) to (65);
		\draw (73.center)
			 to [in=0, out=180, looseness=1.50] (72.center)
			 to (71.center);
\end{pgfonlayer}
\end{tikzpicture}


==> figures/stab/core/grey_spider_symmetry/0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (10.5, -0.1875) {};
		\node [style=none] (1) at (10.5, -0.6875) {};
		\node [style=none] (2) at (10.5, -0.1875) {};
		\node [style=none] (3) at (10.5, -0.6875) {};
		\node [style=none] (4) at (10.5, 0.3125) {};
		\node [style=none] (5) at (10.5, 0.8125) {};
		\node [style=none] (6) at (12.5, -0.1875) {};
		\node [style=none] (7) at (12, -0.1875) {};
		\node [style=none] (8) at (12, -0.6875) {};
		\node [style=none] (9) at (12.5, -0.6875) {};
		\node [style=none] (10) at (12.5, 0.3125) {};
		\node [style=none] (11) at (12.5, 0.8125) {};
		\node [style=none] (12) at (12.5, 1.0625) {};
		\node [style=none] (13) at (12.5, -0.9375) {};
		\node [style=none] (14) at (14, -0.9375) {};
		\node [style=none] (15) at (14, 1.0625) {};
		\node [style=none] (16) at (14, -0.1875) {};
		\node [style=none] (17) at (14, -0.6875) {};
		\node [style=none] (18) at (14, 0.3125) {};
		\node [style=none] (19) at (14, 0.8125) {};
		\node [style=none] (20) at (15, -0.1875) {};
		\node [style=none] (21) at (15, -0.6875) {};
		\node [style=none] (22) at (15, 0.3125) {};
		\node [style=none] (23) at (15, 0.8125) {};
		\node [style=none] (25) at (10.5, -0.4375) {$\vdotss$};
		\node [style=none] (26) at (12, -0.4375) {$\vdotss$};
		\node [style=none] (27) at (12, 0.5625) {$\vdotss$};
		\node [style=none] (30) at (15, 1.3125) {};
		\node [style=none] (31) at (15, -1.3125) {};
		\node [style=none] (32) at (9.75, 1.3125) {};
		\node [style=none] (33) at (9.75, -1.3125) {};
		\node [style=none] (34) at (13.25, 0.0625) {\(\sigma\)};
		\node [style=bn] (35) at (11.25, -0.4375) {};
		\node [style=bphase] (60) at (11.25, -0.9375) {\(\phasemat{a}{b}\)};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (30.center)
			 to (31.center)
			 to (33.center)
			 to (32.center)
			 to cycle;
		\draw (1.center)
			 to (3.center)
			 to [bend left=90, looseness=1.25] (4.center)
			 to (10.center);
		\draw (11.center)
			 to (5.center)
			 to [bend left=270, looseness=1.25] (2.center)
			 to (0.center);
		\draw (35)
			 to [in=180, out=30] (7.center)
			 to (6.center);
		\draw (9.center)
			 to (8.center)
			 to [in=-30, out=180] (35);
		\draw [style=white] (15.center)
			 to (12.center)
			 to (13.center)
			 to (14.center)
			 to cycle;
		\draw (19.center) to (23.center);
		\draw (18.center) to (22.center);
		\draw (16.center) to (20.center);
		\draw (17.center) to (21.center);
		\draw [in=150, out=0] (0.center) to (35);
		\draw [in=-150, out=0] (1.center) to (35);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/stab/core/grey_spider_symmetry/1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (36) at (16.75, -0.1875) {};
		\node [style=none] (37) at (16.75, -0.6875) {};
		\node [style=none] (38) at (16.75, -0.1875) {};
		\node [style=none] (39) at (16.75, -0.6875) {};
		\node [style=none] (40) at (16.75, 0.3125) {};
		\node [style=none] (41) at (16.75, 0.8125) {};
		\node [style=none] (42) at (18.75, -0.1875) {};
		\node [style=none] (43) at (18.25, -0.1875) {};
		\node [style=none] (44) at (18.25, -0.6875) {};
		\node [style=none] (45) at (18.75, -0.6875) {};
		\node [style=none] (46) at (18.75, 0.3125) {};
		\node [style=none] (47) at (18.75, 0.8125) {};
		\node [style=none] (48) at (16.75, -0.4375) {$\vdotss$};
		\node [style=none] (49) at (18.25, -0.4375) {$\vdotss$};
		\node [style=none] (50) at (18.25, 0.5625) {$\vdotss$};
		\node [style=none] (51) at (18.75, 1.3125) {};
		\node [style=none] (52) at (18.75, -1.3125) {};
		\node [style=none] (53) at (16, 1.3125) {};
		\node [style=none] (54) at (16, -1.3125) {};
		\node [style=bn] (55) at (17.5, -0.4375) {};
		\node [style=bphase] (61) at (17.5, -0.9375) {\(\phasemat{a}{b}\)};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (51.center)
			 to (52.center)
			 to (54.center)
			 to (53.center)
			 to cycle;
		\draw (37.center)
			 to (39.center)
			 to [bend left=90, looseness=1.25] (40.center)
			 to (46.center);
		\draw (47.center)
			 to (41.center)
			 to [bend left=270, looseness=1.25] (38.center)
			 to (36.center);
		\draw (55)
			 to [in=180, out=30] (43.center)
			 to (42.center);
		\draw (55)
			 to [in=180, out=-30] (44.center)
			 to (45.center);
		\draw [in=150, out=0] (36.center) to (55);
		\draw [in=-150, out=0] (37.center) to (55);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/stab/core/reduced_AP.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-4.925, 1.375) {};
		\node [style=none] (1) at (9, 1.375) {};
		\node [style=none] (2) at (9, -1.375) {};
		\node [style=none] (3) at (-4.925, -1.375) {};
		\node [style=gbn] (4) at (2, 0) {};
		\node [style=none] (5) at (4, 0) {};
		\node [style=gbn] (6) at (6.25, 0.5) {};
		\node [style=none] (8) at (5.75, -0.5) {};
		\node [style=bphase] (9) at (-1.5, 0) {$\phasemat{\vb{x} \\ \vb{0} \\ \vb{s}}{0 & I_m & L \\ I_m & 0 & 0 \\ L^\trans & 0 & \Sigma}$};
		\node [style=wirelable] (10) at (3.125, 0.25) {$m+n$};
		\node [style=none] (11) at (5.75, 0.5) {};
		\node [style=wirelable] (12) at (5.75, -0.25) {$n$};
		\node [style=wirelable] (13) at (5.75, 0.25) {$m$};
		\node [style=glmat] (14) at (7.5, -0.5) {\(\varsigma\)};
		\node [style=none] (15) at (9, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (2.center)
			 to (1.center)
			 to (0.center)
			 to (3.center)
			 to [in=180, out=0] cycle;
		\draw [style=thick] (4)
			 to (5.center)
			 to [in=180, out=0] (8.center)
			 to (14);
		\draw [style=thick] (4)
			 to (5.center)
			 to [in=-180, out=0] (11.center)
			 to (6);
		\draw [style=thick] (15.center) to (14);
		\draw [style=rbphase] (9) to (4);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/stab/core/row_operations/0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-10.3, 1) {};
		\node [style=none] (1) at (-1, 1) {};
		\node [style=none] (2) at (-1, -1) {};
		\node [style=none] (3) at (-10.3, -1) {};
		\node [style=gbn] (4) at (-5.75, 0) {};
		\node [style=none] (5) at (-3.5, 0) {};
		\node [style=gbn] (6) at (-1.5, 0.5) {};
		\node [style=none] (7) at (-1, -0.5) {};
		\node [style=none] (8) at (-2, -0.5) {};
		\node [style=wirelable] (10) at (-4.625, 0.25) {$m+n$};
		\node [style=none] (11) at (-2, 0.5) {};
		\node [style=wirelable] (12) at (-2, -0.25) {$n$};
		\node [style=wirelable] (13) at (-2, 0.25) {$m$};
		\node [style=bphase] (9) at (-8.3, 0) {$\phasemat{\vb{x} \\ \vb{y}}{\vb{0} & E \\ E^\trans & Y}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (2.center)
			 to (1.center)
			 to (0.center)
			 to (3.center)
			 to [in=180, out=0] cycle;
		\draw [style=thick] (7.center)
			 to (8.center)
			 to [in=0, out=-180] (5.center)
			 to (4);
		\draw [style=thick] (6)
			 to (11.center)
			 to [in=0, out=180] (5.center)
			 to (4);
		\draw [style=rbphase] (9) to (4);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/stab/core/row_operations/1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (15) at (1, 1) {};
		\node [style=none] (16) at (11.8, 1) {};
		\node [style=none] (17) at (11.8, -1) {};
		\node [style=none] (18) at (1, -1) {};
		\node [style=gbn] (19) at (6.8, 0) {};
		\node [style=none] (20) at (9.3, 0) {};
		\node [style=gbn] (21) at (11.3, 0.5) {};
		\node [style=none] (22) at (11.8, -0.5) {};
		\node [style=none] (23) at (10.8, -0.5) {};
		\node [style=wirelable] (24) at (8.175, 0.25) {$m+n$};
		\node [style=none] (25) at (10.8, 0.5) {};
		\node [style=wirelable] (26) at (10.8, -0.25) {$n$};
		\node [style=wirelable] (27) at (10.8, 0.25) {$m$};
		\node [style=bphase] (28) at (3.75, 0) {$\phasemat{\vb{x} \\ \vb{y}}{\vb{0} & A\, E \\ E^\trans A^\trans & Y}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (17.center)
			 to (16.center)
			 to (15.center)
			 to (18.center)
			 to [in=180, out=0] cycle;
		\draw [style=thick] (22.center)
			 to (23.center)
			 to [in=0, out=-180] (20.center)
			 to (19);
		\draw [style=thick] (21)
			 to (25.center)
			 to [in=0, out=180] (20.center)
			 to (19);
		\draw [style=rbphase] (28) to (19);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/stab/core/scalable_graph_affine.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (43) at (14.5, 0.5) {};
		\node [style=none] (44) at (17, 0.5) {};
		\node [style=none] (45) at (17, -0.5) {};
		\node [style=none] (46) at (14.5, -0.5) {};
		\node [style=none] (189) at (17, 0) {};
		\node [style=gbn] (190) at (16.25, 0) {};
		\node [style=bphase] (191) at (15.25, 0) {\(\phasemat{\vb{a}}{G}\)};
		\node [style=wirelable] (192) at (16.725, 0.25) {\(n\)};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (45.center)
			 to (44.center)
			 to (43.center)
			 to (46.center)
			 to cycle;
		\draw [style=thick] (189.center) to (190);
		\draw [style=rbphase] (191) to (190);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/stab/core/schur/0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-10.3, 1) {};
		\node [style=none] (1) at (-1, 1) {};
		\node [style=none] (2) at (-1, -1) {};
		\node [style=none] (3) at (-10.3, -1) {};
		\node [style=gbn] (4) at (-5.75, 0) {};
		\node [style=none] (5) at (-3.5, 0) {};
		\node [style=gbn] (6) at (-1.5, 0.5) {};
		\node [style=none] (7) at (-1, -0.5) {};
		\node [style=none] (8) at (-2, -0.5) {};
		\node [style=wirelable] (10) at (-4.625, 0.25) {$m+n$};
		\node [style=none] (11) at (-2, 0.5) {};
		\node [style=wirelable] (12) at (-2, -0.25) {$n$};
		\node [style=wirelable] (13) at (-2, 0.25) {$m$};
		\node [style=bphase] (9) at (-8.3, 0) {$\phasemat{\vb{x} \\ \vb{y}}{X &  E \\ E^\trans & Y}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (2.center)
			 to (1.center)
			 to (0.center)
			 to (3.center)
			 to [in=180, out=0] cycle;
		\draw [style=thick] (7.center)
			 to (8.center)
			 to [in=0, out=-180] (5.center)
			 to (4);
		\draw [style=thick] (6)
			 to (11.center)
			 to [in=0, out=180] (5.center)
			 to (4);
		\draw [style=rbphase] (9) to (4);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/stab/core/schur/1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (17) at (1, 1) {};
		\node [style=none] (18) at (8.5, 1) {};
		\node [style=none] (19) at (8.5, -1) {};
		\node [style=none] (20) at (1, -1) {};
		\node [style=gbn] (15) at (4.5, -0.5) {};
		\node [style=none] (16) at (8.5, -0.5) {};
		\node [style=bphase] (21) at (4.5, 0.375) {$\phasemat{\vb{y} +  E X^{\minu 1}\vb{x}}{Y -  E X^{\minu 1}E^\trans}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (19.center)
			 to (18.center)
			 to (17.center)
			 to (20.center)
			 to [in=180, out=0] cycle;
		\draw [style=thick] (15) to (16.center);
		\draw [style=dbphase] (21) to (15);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/stab/core/white_spider_symmetry.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (1.25, 0.25) {};
		\node [style=none] (1) at (1.25, -0.25) {};
		\node [style=none] (2) at (1.25, 0.25) {};
		\node [style=none] (3) at (1.25, -0.25) {};
		\node [style=none] (6) at (3.25, 0.25) {};
		\node [style=none] (7) at (2.75, 0.25) {};
		\node [style=none] (8) at (2.75, -0.25) {};
		\node [style=none] (9) at (3.25, -0.25) {};
		\node [style=none] (12) at (3.25, 0.625) {};
		\node [style=none] (13) at (3.25, -0.625) {};
		\node [style=none] (14) at (4.25, -0.625) {};
		\node [style=none] (15) at (4.25, 0.625) {};
		\node [style=none] (16) at (4.25, 0.25) {};
		\node [style=none] (17) at (4.25, -0.25) {};
		\node [style=none] (20) at (5.25, 0.25) {};
		\node [style=none] (21) at (5.25, -0.25) {};
		\node [style=none] (25) at (1.25, 0) {$\vdotss$};
		\node [style=none] (26) at (2.75, 0) {$\vdotss$};
		\node [style=none] (28) at (4.75, 0) {$\vdotss$};
		\node [style=none] (30) at (5.25, 0.875) {};
		\node [style=none] (31) at (5.25, -0.875) {};
		\node [style=none] (32) at (-1.25, 0.875) {};
		\node [style=none] (33) at (-1.25, -0.875) {};
		\node [style=none] (34) at (3.75, 0) {$\sigma$};
		\node [style=wn] (35) at (2, 0) {};
		\node [style=none] (36) at (-0.25, 0.25) {};
		\node [style=none] (37) at (-0.25, -0.25) {};
		\node [style=none] (38) at (-0.25, 0.625) {};
		\node [style=none] (39) at (-0.25, -0.625) {};
		\node [style=none] (40) at (0.75, -0.625) {};
		\node [style=none] (41) at (0.75, 0.625) {};
		\node [style=none] (42) at (0.75, 0.25) {};
		\node [style=none] (43) at (0.75, -0.25) {};
		\node [style=none] (44) at (0.25, 0) {$\tau$};
		\node [style=none] (45) at (-1.25, 0.25) {};
		\node [style=none] (46) at (-1.25, -0.25) {};
		\node [style=none] (47) at (0.75, 0.25) {};
		\node [style=none] (48) at (0.75, -0.25) {};
		\node [style=none] (49) at (-0.25, 0.25) {};
		\node [style=none] (50) at (-0.25, -0.25) {};
		\node [style=none] (51) at (-0.75, 0) {$\vdotss$};
		\node [style=wphase] (52) at (2, 0.5) {\(a.b\)};
		\node [style=none] (53) at (6.75, 0.25) {};
		\node [style=none] (54) at (6.75, -0.25) {};
		\node [style=none] (55) at (6.75, 0.25) {};
		\node [style=none] (56) at (6.75, -0.25) {};
		\node [style=none] (57) at (8.75, 0.25) {};
		\node [style=none] (58) at (8.25, 0.25) {};
		\node [style=none] (59) at (8.25, -0.25) {};
		\node [style=none] (60) at (8.75, -0.25) {};
		\node [style=none] (69) at (6.75, 0) {$\vdotss$};
		\node [style=none] (70) at (8.25, 0) {$\vdotss$};
		\node [style=none] (72) at (8.75, 0.875) {};
		\node [style=none] (73) at (8.75, -0.875) {};
		\node [style=none] (74) at (6.25, 0.875) {};
		\node [style=none] (75) at (6.25, -0.875) {};
		\node [style=wn] (77) at (7.5, 0) {};
		\node [style=wphase] (94) at (7.5, 0.5) {\(a.b\)};
		\node [style=none] (95) at (6.25, 0.25) {};
		\node [style=none] (96) at (6.25, -0.25) {};
		\node [style=none] (97) at (5.75, 0) {\(=\)};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (30.center)
			 to (31.center)
			 to (33.center)
			 to (32.center)
			 to cycle;
		\draw (1.center) to (3.center);
		\draw (2.center) to (0.center);
		\draw (35)
			 to [in=180, out=30] (7.center)
			 to (6.center);
		\draw (9.center)
			 to (8.center)
			 to [in=-30, out=180] (35);
		\draw [style=white] (14.center)
			 to (13.center)
			 to (12.center)
			 to (15.center)
			 to cycle;
		\draw (16.center) to (20.center);
		\draw (17.center) to (21.center);
		\draw (35)
			 to [in=0, out=150] (2.center)
			 to (47.center);
		\draw (48.center)
			 to (3.center)
			 to [in=-150, out=0] (35);
		\draw [style=white] (40.center)
			 to (39.center)
			 to (38.center)
			 to (41.center)
			 to cycle;
		\draw (45.center) to (49.center);
		\draw (46.center) to (50.center);
		\draw [style=background] (72.center)
			 to (73.center)
			 to (75.center)
			 to (74.center)
			 to cycle;
		\draw (54.center) to (56.center);
		\draw (55.center) to (53.center);
		\draw (77)
			 to [in=180, out=30] (58.center)
			 to (57.center);
		\draw (60.center)
			 to (59.center)
			 to [in=-30, out=180] (77);
		\draw (77)
			 to [in=0, out=150] (55.center)
			 to (95.center);
		\draw (77)
			 to [in=0, out=-150] (56.center)
			 to (96.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/zzalign/bottom/box.tikz <==
\begin{tikzpicture}
	\draw[fill=gray!20] (0,0) rectangle (2,1);
	\node [style=bphase] at (1, 0) {X};
\end{tikzpicture}


==> figures/zzalign/top/box.tikz <==
\begin{tikzpicture}
	\draw[fill=gray!20] (0,0) rectangle (2,1);
	\node [style=wphase] at (1, 1) {X};
\end{tikzpicture}


==> style/tikz/DZXdark.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles
\tikzstyle{box}=[tikzit fill=white, tikzit draw={rgb,255: red,200; green,200; blue,200}, tikzit shape=rectangle]
\tikzstyle{wirelable}=[tikzit fill={rgb,255: red,255; green,191; blue,191}, tikzit draw=none, tikzit shape=rectangle]
\tikzstyle{wn}=[tikzit fill={rgb,255: red,225; green,225; blue,225}, tikzit draw={rgb,255: red,147; green,147; blue,147}, tikzit shape=circle, tikzit category=GLA]
\tikzstyle{bn}=[tikzit fill=black, tikzit draw=white, tikzit shape=circle, tikzit category=GLA]
\tikzstyle{gwn}=[tikzit fill={rgb,255: red,225; green,225; blue,225}, tikzit draw=magenta, tikzit shape=circle, tikzit category=GLA]
\tikzstyle{gbn}=[tikzit fill=black, tikzit draw=magenta, tikzit shape=circle, tikzit category=GLA]
\tikzstyle{wphase}=[tikzit fill={rgb,255: red,225; green,225; blue,225}, tikzit draw=blue, tikzit shape=rectangle, tikzit category=ZX]
\tikzstyle{bphase}=[tikzit fill={rgb,255: red,128; green,128; blue,128}, tikzit draw=blue, tikzit shape=rectangle, tikzit category=ZX]
\tikzstyle{lmat}=[tikzit fill={rgb,255: red,170; green,170; blue,170}, tikzit draw={rgb,255: red,200; green,200; blue,200}, tikzit shape=rectangle, tikzit category=GLA]
\tikzstyle{rmat}=[tikzit fill={rgb,255: red,200; green,200; blue,200}, tikzit draw={rgb,255: red,200; green,200; blue,200}, tikzit shape=rectangle, tikzit category=GLA]
\tikzstyle{dmat}=[tikzit fill={rgb,255: red,140; green,140; blue,140}, tikzit draw={rgb,255: red,200; green,200; blue,200}, tikzit shape=rectangle, tikzit category=GLA]
\tikzstyle{umat}=[tikzit fill={rgb,255: red,110; green,110; blue,110}, tikzit draw={rgb,255: red,200; green,200; blue,200}, tikzit shape=rectangle, tikzit category=GLA]
\tikzstyle{glmat}=[tikzit fill={rgb,255: red,170; green,170; blue,170}, tikzit draw=magenta, tikzit shape=rectangle, tikzit category=GLA]
\tikzstyle{grmat}=[tikzit fill={rgb,255: red,200; green,200; blue,200}, tikzit draw=magenta, tikzit shape=rectangle, tikzit category=GLA]
\tikzstyle{gdmat}=[tikzit fill={rgb,255: red,140; green,140; blue,140}, tikzit draw=magenta, tikzit shape=rectangle, tikzit category=GLA]
\tikzstyle{gumat}=[tikzit fill={rgb,255: red,110; green,110; blue,110}, tikzit draw=magenta, tikzit shape=rectangle, tikzit category=GLA]
\tikzstyle{lmatt}=[tikzit fill={rgb,255: red,170; green,170; blue,170}, tikzit draw=magenta, tikzit shape=rectangle, tikzit category=GLA]
\tikzstyle{rmatt}=[tikzit fill={rgb,255: red,200; green,200; blue,200}, tikzit draw=magenta, tikzit shape=rectangle, tikzit category=GLA]
\tikzstyle{dmatt}=[tikzit fill={rgb,255: red,140; green,140; blue,140}, tikzit draw=magenta, tikzit shape=rectangle, tikzit category=GLA]
\tikzstyle{umatt}=[tikzit fill={rgb,255: red,110; green,110; blue,110}, tikzit draw=magenta, tikzit shape=rectangle, tikzit category=GLA]
\tikzstyle{had}=[tikzit fill=yellow, tikzit draw={rgb,255: red,200; green,200; blue,200}, tikzit shape=rectangle, tikzit category=ZX]
\tikzstyle{rhad}=[tikzit fill={rgb,255: red,238; green,238; blue,0}, tikzit draw={rgb,255: red,200; green,200; blue,200}, tikzit shape=rectangle, tikzit category=ZX]
\tikzstyle{lhad}=[tikzit fill={rgb,255: red,213; green,213; blue,0}, tikzit draw={rgb,255: red,200; green,200; blue,200}, tikzit shape=rectangle, tikzit category=ZX]
\tikzstyle{dhad}=[tikzit fill={rgb,255: red,175; green,175; blue,0}, tikzit draw={rgb,255: red,200; green,200; blue,200}, tikzit shape=rectangle, tikzit category=ZX]
\tikzstyle{uhad}=[tikzit fill={rgb,255: red,131; green,131; blue,0}, tikzit draw={rgb,255: red,200; green,200; blue,200}, tikzit shape=rectangle, tikzit category=ZX]
\tikzstyle{ghad}=[tikzit fill=yellow, tikzit draw=magenta, tikzit shape=rectangle, tikzit category=ZX]
\tikzstyle{grhad}=[tikzit fill={rgb,255: red,238; green,238; blue,0}, tikzit draw=magenta, tikzit shape=rectangle, tikzit category=ZX]
\tikzstyle{glhad}=[tikzit fill={rgb,255: red,213; green,213; blue,0}, tikzit draw=magenta, tikzit shape=rectangle, tikzit category=ZX]
\tikzstyle{gdhad}=[tikzit fill={rgb,255: red,175; green,175; blue,0}, tikzit draw=magenta, tikzit shape=rectangle, tikzit category=ZX]
\tikzstyle{guhad}=[tikzit fill={rgb,255: red,131; green,131; blue,0}, tikzit draw=magenta, tikzit shape=rectangle, tikzit category=ZX]
\tikzstyle{groundout}=[tikzit fill={rgb,255: red,118; green,6; blue,255}, tikzit draw=yellow, tikzit shape=rectangle, tikzit category=ZX]
\tikzstyle{groundin}=[tikzit fill={rgb,255: red,1; green,153; blue,255}, tikzit draw=yellow, tikzit shape=rectangle, tikzit category=ZX]

% Edge styles
\tikzstyle{none}=[-, tikzit draw={rgb,255: red,200; green,200; blue,200}]
\tikzstyle{dashed}=[-, tikzit draw={rgb,255: red,200; green,200; blue,200}]
\tikzstyle{dwphase}=[tikzit draw={rgb,255: red,255; green,0; blue,4}, -]
\tikzstyle{uwphase}=[tikzit draw={rgb,255: red,255; green,0; blue,4}, {|-}]
\tikzstyle{lwphase}=[tikzit draw={rgb,255: red,255; green,0; blue,4}, {-|}]
\tikzstyle{rwphase}=[tikzit draw={rgb,255: red,255; green,0; blue,4}, {|-|}]
\tikzstyle{dbphase}=[tikzit draw={rgb,255: red,0; green,17; blue,255}, -]
\tikzstyle{ubphase}=[tikzit draw={rgb,255: red,0; green,17; blue,255}, {|-}]
\tikzstyle{lbphase}=[tikzit draw={rgb,255: red,0; green,17; blue,255}, {-|}]
\tikzstyle{rbphase}=[tikzit draw={rgb,255: red,0; green,17; blue,255}, {|-|}]
\tikzstyle{backgroundborder}=[-, tikzit draw={rgb,255: red,180; green,180; blue,180}, line width=.2pt]
\tikzstyle{backgroundborderless}=[-, tikzit fill=gray]
\tikzstyle{background}=[-, tikzit fill=gray, tikzit draw={rgb,255: red,200; green,200; blue,200}, line width=.2pt]
\tikzstyle{cobackground}=[-, tikzit fill=white, tikzit draw={rgb,255: red,200; green,200; blue,200}, line width=.2pt]
\tikzstyle{white}=[-, tikzit fill=white, tikzit draw={rgb,255: red,200; green,200; blue,200}]
\tikzstyle{bbox}=[-, tikzit fill=white]
\tikzstyle{stream}=[-, tikzit draw={rgb,255: red,255; green,214; blue,6}]
\tikzstyle{thin}=[-, tikzit draw={rgb,255: red,200; green,200; blue,200}]
\tikzstyle{thick}=[-, tikzit draw={rgb,255: red,0; green,255; blue,8}]

